Analysis of an offloading scheme for data centers in the framework of fog computing

In the context of fog computing, we consider a simple case when data centers are installed at the edge of the network and assume that if a request arrives at an overloaded data center, then it is forwarded to a neighboring data center with some probability. Data centers are assumed to have a large number of servers and that traffic at some of them is causing saturation. In this case the other data centers may help to cope with this saturation regime by accepting some of the rejected requests. Our aim is to qualitatively estimate the gain achieved via cooperation between neighboring data centers. After proving some convergence results, related to the scaling limits of loss systems, for the process describing the number of free servers at both data centers, we show that the performance of the system can be expressed in terms of the invariant distribution of a random walk in the quarter plane. By using and developing existing results in the technical literature, explicit formulas for the blocking rates of such a system are derived.

==> ffig1.dat <==
#lbd1=(1.01,5.00,0.01)_mu1=1.00_c1=1.00_p1={0.00,0.35,0.70,1.00}_lbd2=8.00_mu2=1.00_c2=10.00_p2=0.00
lbd1 beta1_p1_0.00 beta1_p1_0.35 beta1_p1_0.70 beta1_p1_1.00 beta2_p1_0.00 beta2_p1_0.35 beta2_p1_0.70 beta2_p1_1.00
1.01 0.009900990099 0.006435643564 0.002970297030 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.02 0.019607843137 0.012745098039 0.005882352941 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.03 0.029126213592 0.018932038835 0.008737864078 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.04 0.038461538462 0.025000000000 0.011538461538 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.05 0.047619047619 0.030952380952 0.014285714286 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.06 0.056603773585 0.036792452830 0.016981132075 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.07 0.065420560748 0.042523364486 0.019626168224 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.08 0.074074074074 0.048148148148 0.022222222222 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.09 0.082568807339 0.053669724771 0.024770642202 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.10 0.090909090909 0.059090909091 0.027272727273 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.11 0.099099099099 0.064414414414 0.029729729730 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.12 0.107142857143 0.069642857143 0.032142857143 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.13 0.115044247788 0.074778761062 0.034513274336 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.14 0.122807017544 0.079824561404 0.036842105263 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.15 0.130434782609 0.084782608696 0.039130434783 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.16 0.137931034483 0.089655172414 0.041379310345 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.17 0.145299145299 0.094444444444 0.043589743590 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.18 0.152542372881 0.099152542373 0.045762711864 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.19 0.159663865546 0.103781512605 0.047899159664 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.20 0.166666666667 0.108333333333 0.050000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.21 0.173553719008 0.112809917355 0.052066115702 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.22 0.180327868852 0.117213114754 0.054098360656 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.23 0.186991869919 0.121544715447 0.056097560976 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.24 0.193548387097 0.125806451613 0.058064516129 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.25 0.200000000000 0.130000000000 0.060000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.26 0.206349206349 0.134126984127 0.061904761905 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.27 0.212598425197 0.138188976378 0.063779527559 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.28 0.218750000000 0.142187500000 0.065625000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.29 0.224806201550 0.146124031008 0.067441860465 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.30 0.230769230769 0.150000000000 0.069230769231 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.31 0.236641221374 0.153816793893 0.070992366412 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.32 0.242424242424 0.157575757576 0.072727272727 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.33 0.248120300752 0.161278195489 0.074436090226 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.34 0.253731343284 0.164925373134 0.076119402985 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.35 0.259259259259 0.168518518519 0.077777777778 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.36 0.264705882353 0.172058823529 0.079411764706 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.37 0.270072992701 0.175547445255 0.081021897810 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.38 0.275362318841 0.178985507246 0.082608695652 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.39 0.280575539568 0.182374100719 0.084172661871 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.40 0.285714285714 0.185714285714 0.085714285714 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.41 0.290780141844 0.189007092199 0.087234042553 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.42 0.295774647887 0.192253521127 0.088732394366 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.43 0.300699300699 0.195454545455 0.090209790210 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.44 0.305555555556 0.198611111111 0.091666666667 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.45 0.310344827586 0.201724137931 0.093103448276 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.46 0.315068493151 0.204794520548 0.094520547945 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.47 0.319727891156 0.207823129252 0.095918367347 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.48 0.324324324324 0.210810810811 0.097297297297 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.49 0.328859060403 0.213758389262 0.098657718121 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.50 0.333333333333 0.216666666667 0.100000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.51 0.337748344371 0.219536423841 0.101324503311 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.52 0.342105263158 0.222368421053 0.102631578947 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.53 0.346405228758 0.225163398693 0.103921568627 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.54 0.350649350649 0.227922077922 0.105194805195 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.55 0.354838709677 0.230645161290 0.106451612903 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.56 0.358974358974 0.233333333333 0.107692307692 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.57 0.363057324841 0.235987261146 0.108917197452 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.58 0.367088607595 0.238607594937 0.110126582278 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.59 0.371069182390 0.241194968553 0.111320754717 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.60 0.375000000000 0.243750000000 0.112500000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.61 0.378881987578 0.246273291925 0.113664596273 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.62 0.382716049383 0.248765432099 0.114814814815 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.63 0.386503067485 0.251226993865 0.115950920245 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.64 0.390243902439 0.253658536585 0.117073170732 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.65 0.393939393939 0.256060606061 0.118181818182 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.66 0.397590361446 0.258433734940 0.119277108434 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.67 0.401197604790 0.260778443114 0.120359281437 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.68 0.404761904762 0.263095238095 0.121428571429 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.69 0.408284023669 0.265384615385 0.122485207101 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.70 0.411764705882 0.267647058824 0.123529411765 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.71 0.415204678363 0.269883040936 0.124561403509 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.72 0.418604651163 0.272093023256 0.125581395349 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.73 0.421965317919 0.274277456647 0.126589595376 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.74 0.425287356322 0.276436781609 0.127586206897 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.75 0.428571428571 0.278571428571 0.128571428571 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.76 0.431818181818 0.280681818182 0.129545454545 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.77 0.435028248588 0.282768361582 0.130508474576 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.78 0.438202247191 0.284831460674 0.131460674157 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.79 0.441340782123 0.286871508380 0.132402234637 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.80 0.444444444444 0.288888888889 0.133333333333 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.81 0.447513812155 0.290883977901 0.134254143646 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.82 0.450549450549 0.292857142857 0.135164835165 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.83 0.453551912568 0.294808743169 0.136065573770 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.84 0.456521739130 0.296739130435 0.136956521739 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.85 0.459459459459 0.298648648649 0.137837837838 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.86 0.462365591398 0.300537634409 0.138709677419 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.87 0.465240641711 0.302406417112 0.139572192513 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.88 0.468085106383 0.304255319149 0.140425531915 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.89 0.470899470899 0.306084656085 0.141269841270 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.90 0.473684210526 0.307894736842 0.142105263158 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.91 0.476439790576 0.309685863874 0.142931937173 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.92 0.479166666667 0.311458333333 0.143750000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.93 0.481865284974 0.313212435233 0.144559585492 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.94 0.484536082474 0.314948453608 0.145360824742 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.95 0.487179487179 0.316666666667 0.146153846154 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.96 0.489795918367 0.318367346939 0.146938775510 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.97 0.492385786802 0.320050761421 0.147715736041 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.98 0.494949494949 0.321717171717 0.148484848485 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
1.99 0.497487437186 0.323366834171 0.149246231156 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.00 0.500000000000 0.325000000000 0.150000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.01 0.502487562189 0.326616915423 0.150746268657 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.02 0.504950495050 0.328217821782 0.151485148515 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.03 0.507389162562 0.329802955665 0.152216748768 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.04 0.509803921569 0.331372549020 0.152941176471 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.05 0.512195121951 0.332926829268 0.153658536585 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.06 0.514563106796 0.334466019417 0.154368932039 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.07 0.516908212560 0.335990338164 0.155072463768 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.08 0.519230769231 0.337500000000 0.155769230769 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.09 0.521531100478 0.338995215311 0.156459330144 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.10 0.523809523810 0.340476190476 0.157142857143 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.11 0.526066350711 0.341943127962 0.157819905213 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.12 0.528301886792 0.343396226415 0.158490566038 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.13 0.530516431925 0.344835680751 0.159154929577 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.14 0.532710280374 0.346261682243 0.159813084112 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.15 0.534883720930 0.347674418605 0.160465116279 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.16 0.537037037037 0.349074074074 0.161111111111 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.17 0.539170506912 0.350460829493 0.161751152074 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.18 0.541284403670 0.351834862385 0.162385321101 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.19 0.543378995434 0.353196347032 0.163013698630 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.20 0.545454545455 0.354545454545 0.163636363636 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.21 0.547511312217 0.355882352941 0.164253393665 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.22 0.549549549550 0.357207207207 0.164864864865 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.23 0.551569506726 0.358520179372 0.165470852018 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.24 0.553571428571 0.359821428571 0.166071428571 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.25 0.555555555556 0.361111111111 0.166666666667 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.26 0.557522123894 0.362389380531 0.167256637168 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.27 0.559471365639 0.363656387665 0.167841409692 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.28 0.561403508772 0.364912280702 0.168421052632 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.29 0.563318777293 0.366157205240 0.168995633188 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.30 0.565217391304 0.367391304348 0.169565217391 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.31 0.567099567100 0.368614718615 0.170129870130 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.32 0.568965517241 0.369827586207 0.170689655172 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.33 0.570815450644 0.371030042918 0.171244635193 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.34 0.572649572650 0.372222222222 0.171794871795 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.35 0.574468085106 0.373404255319 0.172340425532 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.36 0.576271186441 0.374576271186 0.172881355932 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.37 0.578059071730 0.375738396624 0.173417721519 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.38 0.579831932773 0.376890756303 0.173949579832 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.39 0.581589958159 0.378033472803 0.174476987448 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.40 0.583333333333 0.379166666667 0.175000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.41 0.585062240664 0.380290456432 0.175518672199 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.42 0.586776859504 0.381404958678 0.176033057851 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.43 0.588477366255 0.382510288066 0.176543209877 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.44 0.590163934426 0.383606557377 0.177049180328 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.45 0.591836734694 0.384693877551 0.177551020408 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.46 0.593495934959 0.385772357724 0.178048780488 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.47 0.595141700405 0.386842105263 0.178542510121 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.48 0.596774193548 0.387903225806 0.179032258065 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.49 0.598393574297 0.388955823293 0.179518072289 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.50 0.600000000000 0.390000000000 0.180000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.51 0.601593625498 0.391035856574 0.180478087649 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.52 0.603174603175 0.392063492063 0.180952380952 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.53 0.604743083004 0.393083003953 0.181422924901 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.54 0.606299212598 0.394094488189 0.181889763780 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.55 0.607843137255 0.395098039216 0.182352941176 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.56 0.609375000000 0.396093750000 0.182812500000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.57 0.610894941634 0.397081712062 0.183268482490 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.58 0.612403100775 0.398062015504 0.183720930233 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.59 0.613899613900 0.399034749035 0.184169884170 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.60 0.615384615385 0.400000000000 0.184615384615 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.61 0.616858237548 0.400957854406 0.185057471264 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.62 0.618320610687 0.401908396947 0.185496183206 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.63 0.619771863118 0.402851711027 0.185931558935 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.64 0.621212121212 0.403787878788 0.186363636364 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.65 0.622641509434 0.404716981132 0.186792452830 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.66 0.624060150376 0.405639097744 0.187218045113 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.67 0.625468164794 0.406554307116 0.187640449438 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.68 0.626865671642 0.407462686567 0.188059701493 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.69 0.628252788104 0.408364312268 0.188475836431 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.70 0.629629629630 0.409259259259 0.188888888889 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.71 0.630996309963 0.410147601476 0.189298892989 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.72 0.632352941176 0.411029411765 0.189705882353 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.73 0.633699633700 0.411904761905 0.190109890110 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.74 0.635036496350 0.412773722628 0.190510948905 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.75 0.636363636364 0.413636363636 0.190909090909 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.76 0.637681159420 0.414492753623 0.191304347826 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.77 0.638989169675 0.415342960289 0.191696750903 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.78 0.640287769784 0.416187050360 0.192086330935 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.79 0.641577060932 0.417025089606 0.192473118280 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.80 0.642857142857 0.417857142857 0.192857142857 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.81 0.644128113879 0.418683274021 0.193238434164 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.82 0.645390070922 0.419503546099 0.193617021277 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.83 0.646643109541 0.420318021201 0.193992932862 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.84 0.647887323944 0.421126760563 0.194366197183 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.85 0.649122807018 0.421929824561 0.194736842105 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.86 0.650349650350 0.422727272727 0.195104895105 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.87 0.651567944251 0.423519163763 0.195470383275 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.88 0.652777777778 0.424305555556 0.195833333333 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.89 0.653979238754 0.425086505190 0.196193771626 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.90 0.655172413793 0.425862068966 0.196551724138 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.91 0.656357388316 0.426632302405 0.196907216495 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.92 0.657534246575 0.427397260274 0.197260273973 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.93 0.658703071672 0.428156996587 0.197610921502 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.94 0.659863945578 0.428911564626 0.197959183673 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.95 0.661016949153 0.429661016949 0.198305084746 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.96 0.662162162162 0.430405405405 0.198648648649 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.97 0.663299663300 0.431144781145 0.198989898990 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.98 0.664429530201 0.431879194631 0.199328859060 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
2.99 0.665551839465 0.432608695652 0.199665551839 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
3.00 0.666666666667 0.433333333333 0.200000000000  0.000000000000 0.000000000000 0.000000000000
3.01 0.667774086379 0.434053156146 0.200332225914 0.000743483790 0.000000000000 0.000000000000 0.000000000000 0.000970264224
3.02 0.668874172185 0.434768211921 0.200662251656 0.001487069320 0.000000000000 0.000000000000 0.000000000000 0.001938631332
3.03 0.669966996700 0.435478547855 0.200990099010 0.002230740076 0.000000000000 0.000000000000 0.000000000000 0.002905107196
3.04 0.671052631579 0.436184210526 0.201315789474 0.002974479836 0.000000000000 0.000000000000 0.000000000000 0.003869697662
3.05 0.672131147541 0.436885245902 0.201639344262 0.003718272662 0.000000000000 0.000000000000 0.000000000000 0.004832408548
3.06 0.673202614379 0.437581699346 0.201960784314 0.004462102896 0.000000000000 0.000000000000 0.000000000000 0.005793245642
3.07 0.674267100977 0.438273615635 0.202280130293 0.005205955158 0.000000000000 0.000000000000 0.000000000000 0.006752214708
3.08 0.675324675325 0.438961038961 0.202597402597 0.005949814334 0.000000000000 0.000000000000 0.000000000000 0.007709321481
3.09 0.676375404531 0.439644012945 0.202912621359 0.006693665579 0.000000000000 0.000000000000 0.000000000000 0.008664571670
3.10 0.677419354839 0.440322580645 0.203225806452 0.007437494305 0.000000000000 0.000000000000 0.000000000000 0.009617970957
3.11 0.678456591640 0.440996784566 0.203536977492 0.008181286181 0.000000000000 0.000000000000 0.000000000000 0.010569524997
3.12 0.679487179487 0.441666666667 0.203846153846 0.008925027129 0.000000000000 0.000000000000 0.000000000000 0.011519239420
3.13 0.680511182109 0.442332268371 0.204153354633 0.009668703315 0.000000000000 0.000000000000 0.000000000000 0.012467119828
3.14 0.681528662420 0.442993630573 0.204458598726 0.010412301147 0.000000000000 0.000000000000 0.000000000000 0.013413171800
3.15 0.682539682540 0.443650793651 0.204761904762 0.011155807274 0.000000000000 0.000000000000 0.000000000000 0.014357400886
3.16 0.683544303797 0.444303797468 0.205063291139 0.011899208574 0.000000000000 0.000000000000 0.000000000000 0.015299812613
3.17 0.684542586751 0.444952681388 0.205362776025 0.012642492158 0.000000000000 0.000000000000 0.000000000000 0.016240412482
3.18 0.685534591195 0.445597484277 0.205660377358 0.013385645361 0.000000000000 0.000000000000 0.000000000000 0.017179205969
3.19 0.686520376176 0.446238244514 0.205956112853 0.014128655739 0.000000000000 0.000000000000 0.000000000000 0.018116198524
3.20 0.687500000000 0.446875000000 0.206250000000 0.014871511067 0.000000000000 0.000000000000 0.000000000000 0.019051395573
3.21 0.688473520249 0.447507788162 0.206542056075 0.015614199333 0.000000000000 0.000000000000 0.000000000000 0.019984802518
3.22 0.689440993789 0.448136645963 0.206832298137 0.016356708732 0.000000000000 0.000000000000 0.000000000000 0.020916424735
3.23 0.690402476780 0.448761609907 0.207120743034 0.017099027670 0.000000000000 0.000000000000 0.000000000000 0.021846267578
3.24 0.691358024691 0.449382716049 0.207407407407 0.017841144753 0.000000000000 0.000000000000 0.000000000000 0.022774336375
3.25 0.692307692308 0.450000000000 0.207692307692 0.018583048785 0.000000000000 0.000000000000 0.000000000000 0.023700636431
3.26 0.693251533742 0.450613496933 0.207975460123 0.019324728769 0.000000000000 0.000000000000 0.000000000000 0.024625173027
3.27 0.694189602446 0.451223241590 0.208256880734 0.020066173896 0.000000000000 0.000000000000 0.000000000000 0.025547951420
3.28 0.695121951220 0.451829268293 0.208536585366 0.020807373550 0.000000000000 0.000000000000 0.000000000000 0.026468976844
3.29 0.696048632219 0.452431610942 0.208814589666 0.021548317297 0.000000000000 0.000000000000 0.000000000000 0.027388254511
3.30 0.696969696970 0.453030303030 0.209090909091 0.022288994889 0.000000000000 0.000000000000 0.000000000000 0.028305789608
3.31 0.697885196375 0.453625377644 0.209365558912 0.023029396253 0.000000000000 0.000000000000 0.000000000000 0.029221587300
3.32 0.698795180723 0.454216867470 0.209638554217 0.023769511496 0.000000000000 0.000000000000 0.000000000000 0.030135652729
3.33 0.699699699700 0.454804804805 0.209909909910 0.024509330896 0.000000000000 0.000000000000 0.000000000000 0.031047991014
3.34 0.700598802395 0.455389221557 0.210179640719 0.025248844903 0.000000000000 0.000000000000 0.000000000000 0.031958607253
3.35 0.701492537313 0.455970149254 0.210447761194 0.025988044132 0.000000000000 0.000000000000 0.000000000000 0.032867506520
3.36 0.702380952381 0.456547619048 0.210714285714 0.026726919364 0.000000000000 0.000000000000 0.000000000000 0.033774693867
3.37 0.703264094955 0.457121661721 0.210979228487 0.027465461541 0.000000000000 0.000000000000 0.000000000000 0.034680174326
3.38 0.704142011834 0.457692307692 0.211242603550 0.028203661766 0.000000000000 0.000000000000 0.000000000000 0.035583952904
3.39 0.705014749263 0.458259587021 0.211504424779 0.028941511294 0.000000000000 0.000000000000 0.000000000000 0.036486034589
3.40 0.705882352941 0.458823529412 0.211764705882 0.029679001538 0.000000000000 0.000000000000 0.000000000000 0.037386424346
3.41 0.706744868035 0.459384164223 0.212023460411 0.030416124060 0.000000000000 0.000000000000 0.000000000000 0.038285127119
3.42 0.707602339181 0.459941520468 0.212280701754 0.031152870570 0.000000000000 0.000000000000 0.000000000000 0.039182147831
3.43 0.708454810496 0.460495626822 0.212536443149 0.031889232925 0.000000000000 0.000000000000 0.000000000000 0.040077491383
3.44 0.709302325581 0.461046511628 0.212790697674 0.032625203125 0.000000000000 0.000000000000 0.000000000000 0.040971162656
3.45 0.710144927536 0.461594202899 0.213043478261 0.033360773312 0.000000000000 0.000000000000 0.000000000000 0.041863166509
3.46 0.710982658960 0.462138728324 0.213294797688 0.034095935766 0.000000000000 0.000000000000 0.000000000000 0.042753507781
3.47 0.711815561960 0.462680115274 0.213544668588 0.034830682902 0.000000000000 0.000000000000 0.000000000000 0.043642191291
3.48 0.712643678161 0.463218390805 0.213793103448 0.035565007274 0.000000000000 0.000000000000 0.000000000000 0.044529221836
3.49 0.713467048711 0.463753581662 0.214040114613 0.036298901562 0.000000000000 0.000000000000 0.000000000000 0.045414604194
3.50 0.714285714286 0.464285714286 0.214285714286 0.037032358580 0.000000000000 0.000000000000 0.000000000000 0.046298343121
3.51 0.715099715100 0.464814814815 0.214529914530 0.037765371268 0.000000000000 0.000000000000 0.000000000000 0.047180443356
3.52 0.715909090909 0.465340909091 0.214772727273 0.038497932693 0.000000000000 0.000000000000 0.000000000000 0.048060909615
3.53 0.716713881020 0.465864022663 0.215014164306 0.039230036044 0.000000000000 0.000000000000 0.000000000000 0.048939746596
3.54 0.717514124294 0.466384180791 0.215254237288 0.039961674631 0.000000000000 0.000000000000 0.000000000000 0.049816958976
3.55 0.718309859155 0.466901408451 0.215492957746 0.040692841886 0.000000000000 0.000000000000 0.000000000000 0.050692551413
3.56 0.719101123596 0.467415730337 0.215730337079 0.041423531356 0.000000000000 0.000000000000 0.000000000000 0.051566528547
3.57 0.719887955182 0.467927170868 0.215966386555 0.042153736705 0.000000000000 0.000000000000 0.000000000000 0.052438894995
3.58 0.720670391061 0.468435754190 0.216201117318 0.042883451711 0.000000000000 0.000000000000 0.000000000000 0.053309655359
3.59 0.721448467967 0.468941504178 0.216434540390 0.043612670262 0.000000000000 0.000000000000 0.000000000000 0.054178814220
3.60 0.722222222222 0.469444444444 0.216666666667 0.044341386358 0.000000000000 0.000000000000 0.000000000000 0.055046376139
3.61 0.722991689751 0.469944598338 0.216897506925 0.045069594107 0.000000000000 0.000000000000 0.000000000000 0.055912345659
3.62 0.723756906077 0.470441988950 0.217127071823 0.045797287723 0.000000000000 0.000000000000 0.000000000000 0.056776727305
3.63 0.724517906336 0.470936639118 0.217355371901 0.046524461525 0.000000000000 0.000000000000 0.000000000000 0.057639525583
3.64 0.725274725275 0.471428571429 0.217582417582 0.047251109935 0.000000000000 0.000000000000 0.000000000000 0.058500744980
3.65 0.726027397260 0.471917808219 0.217808219178 0.047977227477 0.000000000000 0.000000000000 0.000000000000 0.059360389964
3.66 0.726775956284 0.472404371585 0.218032786885 0.048702808774 0.000000000000 0.000000000000 0.000000000000 0.060218464986
3.67 0.727520435967 0.472888283379 0.218256130790 0.049427848549 0.000000000000 0.000000000000 0.000000000000 0.061074974478
3.68 0.728260869565 0.473369565217 0.218478260870 0.050152341618 0.000000000000 0.000000000000 0.000000000000 0.061929922856
3.69 0.728997289973 0.473848238482 0.218699186992 0.050876282897 0.000000000000 0.000000000000 0.000000000000 0.062783314514
3.70 0.729729729730 0.474324324324 0.218918918919 0.051599667393 0.000000000000 0.000000000000 0.000000000000 0.063635153831
3.71 0.730458221024 0.474797843666 0.219137466307 0.052322490203 0.000000000000 0.000000000000 0.000000000000 0.064485445168
3.72 0.731182795699 0.475268817204 0.219354838710 0.053044746519 0.000000000000 0.000000000000 0.000000000000 0.065334192869
3.73 0.731903485255 0.475737265416 0.219571045576 0.053766431620 0.000000000000 0.000000000000 0.000000000000 0.066181401257
3.74 0.732620320856 0.476203208556 0.219786096257 0.054487540872 0.000000000000 0.000000000000 0.000000000000 0.067027074642
3.75 0.733333333333 0.476666666667 0.220000000000 0.055208069729 0.000000000000 0.000000000000 0.000000000000 0.067871217314
3.76 0.734042553191 0.477127659574 0.220212765957 0.055928013730 0.000000000000 0.000000000000 0.000000000000 0.068713833547
3.77 0.734748010610 0.477586206897 0.220424403183 0.056647368496 0.000000000000 0.000000000000 0.000000000000 0.069554927596
3.78 0.735449735450 0.478042328042 0.220634920635 0.057366129732 0.000000000000 0.000000000000 0.000000000000 0.070394503702
3.79 0.736147757256 0.478496042216 0.220844327177 0.058084293223 0.000000000000 0.000000000000 0.000000000000 0.071232566085
3.80 0.736842105263 0.478947368421 0.221052631579 0.058801854836 0.000000000000 0.000000000000 0.000000000000 0.072069118953
3.81 0.737532808399 0.479396325459 0.221259842520 0.059518810514 0.000000000000 0.000000000000 0.000000000000 0.072904166493
3.82 0.738219895288 0.479842931937 0.221465968586 0.060235156277 0.000000000000 0.000000000000 0.000000000000 0.073737712878
3.83 0.738903394256 0.480287206266 0.221671018277 0.060950888225 0.000000000000 0.000000000000 0.000000000000 0.074569762262
3.84 0.739583333333 0.480729166667 0.221875000000 0.061666002529 0.000000000000 0.000000000000 0.000000000000 0.075400318786
3.85 0.740259740260 0.481168831169 0.222077922078 0.062380495435 0.000000000000 0.000000000000 0.000000000000 0.076229386572
3.86 0.740932642487 0.481606217617 0.222390571345 0.063094363262 0.000000000000 0.000000000000 0.000196549326 0.077056969726
3.87 0.741602067183 0.482041343669 0.222979099671 0.063807602401 0.000000000000 0.000000000000 0.000883860534 0.077883072339
3.88 0.742268041237 0.482474226804 0.223566552193 0.064520209311 0.000000000000 0.000000000000 0.001570222186 0.078707698484
3.89 0.742930591260 0.482904884319 0.224152933001 0.065232180524 0.000000000000 0.000000000000 0.002255636328 0.079530852220
3.90 0.743589743590 0.483333333333 0.224738246157 0.065943512637 0.000000000000 0.000000000000 0.002940104998 0.080352537590
3.91 0.744245524297 0.483759590793 0.225322495693 0.066654202315 0.000000000000 0.000000000000 0.003623630230 0.081172758619
3.92 0.744897959184 0.484183673469 0.225905685616 0.067364246290 0.000000000000 0.000000000000 0.004306214048 0.081991519318
3.93 0.745547073791 0.484605597964 0.226487819903 0.068073641358 0.000000000000 0.000000000000 0.004987858473 0.082808823683
3.94 0.746192893401 0.485025380711 0.227068902504 0.068782384381 0.000000000000 0.000000000000 0.005668565517 0.083624675692
3.95 0.746835443038 0.485443037975 0.227648937344 0.069490472282 0.000000000000 0.000000000000 0.006348337186 0.084439079311
3.96 0.747474747475 0.485858585859 0.228227928319 0.070197902046 0.000000000000 0.000000000000 0.007027175482 0.085252038487
3.97 0.748110831234 0.486272040302 0.228805879299 0.070904670721 0.000000000000 0.000000000000 0.007705082398 0.086063557155
3.98 0.748743718593 0.486683417085 0.229382794129 0.071610775414 0.000000000000 0.000000000000 0.008382059921 0.086873639231
3.99 0.749373433584 0.487092731830 0.229958676627 0.072316213293 0.000000000000 0.000000000000 0.009058110032 0.087682288620
4.00 0.750000000000 0.487500000000 0.230533530585 0.073020981581 0.000000000000 0.000000000000 0.009733234707 0.088489509209
4.01 0.750623441397 0.487905236908 0.231107359771 0.073725077563 0.000000000000 0.000000000000 0.010407435915 0.089295304872
4.02 0.751243781095 0.488308457711 0.231680167926 0.074428498576 0.000000000000 0.000000000000 0.011080715617 0.090099679466
4.03 0.751861042184 0.488709677419 0.232251958767 0.075131242016 0.000000000000 0.000000000000 0.011753075771 0.090902636834
4.04 0.752475247525 0.489108910891 0.232822735988 0.075833305333 0.000000000000 0.000000000000 0.012424518326 0.091704180807
4.05 0.753086419753 0.489506172840 0.233392503254 0.076534686032 0.000000000000 0.000000000000 0.013095045227 0.092504315196
4.06 0.753694581281 0.489901477833 0.233961264212 0.077235381669 0.000000000000 0.000000000000 0.013764658413 0.093303043803
4.07 0.754299754300 0.490294840295 0.234529022479 0.077935389855 0.000000000000 0.000000000000 0.014433359814 0.094100370411
4.08 0.754901960784 0.490686274510 0.235095781653 0.078634708251 0.000000000000 0.000000000000 0.015101151357 0.094896298792
4.09 0.755501222494 0.491075794621 0.235661545306 0.079333334569 0.000000000000 0.000000000000 0.015768034962 0.095690832702
4.10 0.756097560976 0.491463414634 0.236226316987 0.080031266572 0.000000000000 0.000000000000 0.016434012544 0.096483975882
4.11 0.756690997567 0.491849148418 0.236790100223 0.080728502073 0.000000000000 0.000000000000 0.017099086010 0.097275732060
4.12 0.757281553398 0.492233009709 0.237352898518 0.081425038931 0.000000000000 0.000000000000 0.017763257263 0.098066104951
4.13 0.757869249395 0.492615012107 0.237914715352 0.082120875055 0.000000000000 0.000000000000 0.018426528200 0.098855098253
4.14 0.758454106280 0.492995169082 0.238475554184 0.082816008401 0.000000000000 0.000000000000 0.019088900710 0.099642715653
4.15 0.759036144578 0.493373493976 0.239035418451 0.083510436970 0.000000000000 0.000000000000 0.019750376679 0.100428960822
4.16 0.759615384615 0.493750000000 0.239594311567 0.084204158811 0.000000000000 0.000000000000 0.020410957985 0.101213837418
4.17 0.760191846523 0.494124700240 0.240152236925 0.084897172017 0.000000000000 0.000000000000 0.021070646503 0.101997349086
4.18 0.760765550239 0.494497607656 0.240709197898 0.085589474724 0.000000000000 0.000000000000 0.021729444099 0.102779499457
4.19 0.761336515513 0.494868735084 0.241265197834 0.086281065114 0.000000000000 0.000000000000 0.022387352635 0.103560292146
4.20 0.761904761905 0.495238095238 0.241820240062 0.086971941411 0.000000000000 0.000000000000 0.023044373967 0.104339730759
4.21 0.762470308789 0.495605700713 0.242374327892 0.087662101881 0.000000000000 0.000000000000 0.023700509947 0.105117818885
4.22 0.763033175355 0.495971563981 0.242927464611 0.088351544833 0.000000000000 0.000000000000 0.024355762418 0.105894560100
4.23 0.763593380615 0.496335697400 0.243479653484 0.089040268616 0.000000000000 0.000000000000 0.025010133220 0.106669957969
4.24 0.764150943396 0.496698113208 0.244030897760 0.089728271620 0.000000000000 0.000000000000 0.025663624187 0.107444016041
4.25 0.764705882353 0.497058823529 0.244581200665 0.090415552276 0.000000000000 0.000000000000 0.026316237147 0.108216737854
4.26 0.765258215962 0.497417840376 0.245130565404 0.091102109051 0.000000000000 0.000000000000 0.026967973922 0.108988126930
4.27 0.765807962529 0.497775175644 0.245678995166 0.091787940455 0.000000000000 0.000000000000 0.027618836330 0.109758186782
4.28 0.766355140187 0.498130841121 0.246226493117 0.092473045033 0.000000000000 0.000000000000 0.028268826182 0.110526920907
4.29 0.766899766900 0.498484848485 0.246773062405 0.093157421370 0.000000000000 0.000000000000 0.028917945285 0.111294332790
4.30 0.767441860465 0.498837209302 0.247318706160 0.093841068087 0.000000000000 0.000000000000 0.029566195439 0.112060425903
4.31 0.767981438515 0.499187935035 0.247863427490 0.094523983840 0.000000000000 0.000000000000 0.030213578440 0.112825203706
4.32 0.768518518519 0.499537037037 0.248407229487 0.095206167323 0.000000000000 0.000000000000 0.030860096077 0.113588669646
4.33 0.769053117783 0.499884526559 0.248950115223 0.095887617265 0.000000000000 0.000000000000 0.031505750136 0.114350827155
4.34 0.769585253456 0.500230414747 0.249492087751 0.096568332430 0.000000000000 0.000000000000 0.032150542395 0.115111679657
4.35 0.770114942529 0.500574712644 0.250033150107 0.097248311615 0.000000000000 0.000000000000 0.032794474629 0.115871230559
4.36 0.770642201835 0.500917431193 0.250573305308 0.097927553653 0.000000000000 0.000000000000 0.033437548607 0.116629483259
4.37 0.771167048055 0.501258581236 0.251112556353 0.098606057409 0.000000000000 0.000000000000 0.034079766092 0.117386441140
4.38 0.771689497717 0.501598173516 0.251650906225 0.099283821781 0.000000000000 0.000000000000 0.034721128842 0.118142107575
4.39 0.772209567198 0.501936218679 0.252188357885 0.099960845699 0.000000000000 0.000000000000 0.035361638611 0.118896485923
4.40 0.772727272727 0.502272727273 0.252724914281 0.100637128127 0.000000000000 0.000000000000 0.036001297145 0.119649579530
4.41 0.773242630385 0.502607709751 0.253260578341 0.101312668057 0.000000000000 0.000000000000 0.036640106189 0.120401391733
4.42 0.773755656109 0.502941176471 0.253795352978 0.101987464516 0.000000000000 0.000000000000 0.037278067480 0.121151925855
4.43 0.774266365688 0.503273137698 0.254329241084 0.102661516558 0.000000000000 0.000000000000 0.037915182750 0.121901185206
4.44 0.774774774775 0.503603603604 0.254862245539 0.103334823268 0.000000000000 0.000000000000 0.038551453726 0.122649173086
4.45 0.775280898876 0.503932584270 0.255394369203 0.104007383762 0.000000000000 0.000000000000 0.039186882131 0.123395892782
4.46 0.775784753363 0.504260089686 0.255925614921 0.104679197185 0.000000000000 0.000000000000 0.039821469682 0.124141347570
4.47 0.776286353468 0.504586129754 0.256455985519 0.105350262708 0.000000000000 0.000000000000 0.040455218091 0.124885540712
4.48 0.776785714286 0.504910714286 0.256985483811 0.106020579533 0.000000000000 0.000000000000 0.041088129066 0.125628475461
4.49 0.777282850780 0.505233853007 0.257514112590 0.106690146890 0.000000000000 0.000000000000 0.041720204309 0.126370155058
4.50 0.777777777778 0.505555555556 0.258041874637 0.107358964036 0.000000000000 0.000000000000 0.042351445517 0.127110582730
4.51 0.778270509978 0.505875831486 0.258568772715 0.108027030253 0.000000000000 0.000000000000 0.042981854382 0.127849761695
4.52 0.778761061947 0.506194690265 0.259094809572 0.108694344853 0.000000000000 0.000000000000 0.043611432592 0.128587695158
4.53 0.779249448124 0.506512141280 0.259619987939 0.109360907172 0.000000000000 0.000000000000 0.044240181829 0.129324386314
4.54 0.779735682819 0.506828193833 0.260144310534 0.110026716573 0.000000000000 0.000000000000 0.044868103772 0.130059838345
4.55 0.780219780220 0.507142857143 0.260667780058 0.110691772445 0.000000000000 0.000000000000 0.045495200092 0.130794054422
4.56 0.780701754386 0.507456140351 0.261190399196 0.111356074200 0.000000000000 0.000000000000 0.046121472458 0.131527037706
4.57 0.781181619256 0.507768052516 0.261712170620 0.112019621276 0.000000000000 0.000000000000 0.046746922533 0.132258791346
4.58 0.781659388646 0.508078602620 0.262233096987 0.112682413137 0.000000000000 0.000000000000 0.047371551975 0.132989318479
4.59 0.782135076253 0.508387799564 0.262753180936 0.113344449269 0.000000000000 0.000000000000 0.047995362438 0.133718622232
4.60 0.782608695652 0.508695652174 0.263272425095 0.114005729182 0.000000000000 0.000000000000 0.048618355571 0.134446705720
4.61 0.783080260304 0.509002169197 0.263790832075 0.114666252411 0.000000000000 0.000000000000 0.049240533017 0.135173572048
4.62 0.783549783550 0.509307359307 0.264308404475 0.115326018510 0.000000000000 0.000000000000 0.049861896416 0.135899224310
4.63 0.784017278618 0.509611231102 0.264825144877 0.115985027061 0.000000000000 0.000000000000 0.050482447403 0.136623665589
4.64 0.784482758621 0.509913793103 0.265341055850 0.116643277664 0.000000000000 0.000000000000 0.051102187607 0.137346898955
4.65 0.784946236559 0.510215053763 0.265856139950 0.117300769943 0.000000000000 0.000000000000 0.051721118654 0.138068927471
4.66 0.785407725322 0.510515021459 0.266370399716 0.117957503544 0.000000000000 0.000000000000 0.052339242165 0.138789754186
4.67 0.785867237687 0.510813704497 0.266883837677 0.118613478133 0.000000000000 0.000000000000 0.052956559756 0.139509382140
4.68 0.786324786325 0.511111111111 0.267396456346 0.119268693399 0.000000000000 0.000000000000 0.053573073038 0.140227814362
4.69 0.786780383795 0.511407249467 0.267908258222 0.119923149049 0.000000000000 0.000000000000 0.054188783618 0.140945053870
4.70 0.787234042553 0.511702127660 0.268419245791 0.120576844812 0.000000000000 0.000000000000 0.054803693098 0.141661103673
4.71 0.787685774947 0.511995753715 0.268929421527 0.121229780438 0.000000000000 0.000000000000 0.055417803076 0.142375966767
4.72 0.788135593220 0.512288135593 0.269438787888 0.121881955695 0.000000000000 0.000000000000 0.056031115146 0.143089646140
4.73 0.788583509514 0.512579281184 0.269947347322 0.122533370373 0.000000000000 0.000000000000 0.056643630896 0.143802144767
4.74 0.789029535865 0.512869198312 0.270455102262 0.123184024277 0.000000000000 0.000000000000 0.057255351910 0.144513465616
4.75 0.789473684211 0.513157894737 0.270962055127 0.123833917236 0.000000000000 0.000000000000 0.057866279768 0.145223611641
4.76 0.789915966387 0.513445378151 0.271468208326 0.124483049095 0.000000000000 0.000000000000 0.058476416046 0.145932585789
4.77 0.790356394130 0.513731656184 0.271973564252 0.125131419716 0.000000000000 0.000000000000 0.059085762315 0.146640390994
4.78 0.790794979079 0.514016736402 0.272478125289 0.125779028983 0.000000000000 0.000000000000 0.059694320140 0.147347030183
4.79 0.791231732777 0.514300626305 0.272981893806 0.126425876795 0.000000000000 0.000000000000 0.060302091084 0.148052506269
4.80 0.791666666667 0.514583333333 0.273484872159 0.127071963068 0.000000000000 0.000000000000 0.060909076704 0.148756822159
4.81 0.792099792100 0.514864864865 0.273987062694 0.127717287739 0.000000000000 0.000000000000 0.061515278555 0.149459980747
4.82 0.792531120332 0.515145228216 0.274488467743 0.128361850758 0.000000000000 0.000000000000 0.062120698185 0.150161984918
4.83 0.792960662526 0.515424430642 0.274989089626 0.129005652095 0.000000000000 0.000000000000 0.062725337138 0.150862837548
4.84 0.793388429752 0.515702479339 0.275488930652 0.129648691733 0.000000000000 0.000000000000 0.063329196956 0.151562541501
4.85 0.793814432990 0.515979381443 0.275987993116 0.130290969676 0.000000000000 0.000000000000 0.063932279173 0.152261099634
4.86 0.794238683128 0.516255144033 0.276486279305 0.130932485941 0.000000000000 0.000000000000 0.064534585322 0.152958514791
4.87 0.794661190965 0.516529774127 0.276983791489 0.131573240560 0.000000000000 0.000000000000 0.065136116931 0.153654789809
4.88 0.795081967213 0.516803278689 0.277480531930 0.132213233584 0.000000000000 0.000000000000 0.065736875523 0.154349927514
4.89 0.795501022495 0.517075664622 0.277976502878 0.132852465076 0.000000000000 0.000000000000 0.066336862616 0.155043930722
4.90 0.795918367347 0.517346938776 0.278471706571 0.133490935117 0.000000000000 0.000000000000 0.066936079725 0.155736802241
4.91 0.796334012220 0.517617107943 0.278966145235 0.134128643801 0.000000000000 0.000000000000 0.067534528362 0.156428544867
4.92 0.796747967480 0.517886178862 0.279459821085 0.134765591237 0.000000000000 0.000000000000 0.068132210033 0.157119161389
4.93 0.797160243408 0.518154158215 0.279952736326 0.135401777549 0.000000000000 0.000000000000 0.068729126239 0.157808654586
4.94 0.797570850202 0.518421052632 0.280444893150 0.136037202875 0.000000000000 0.000000000000 0.069325278480 0.158497027225
4.95 0.797979797980 0.518686868687 0.280936293739 0.136671867367 0.000000000000 0.000000000000 0.069920668249 0.159184282067
4.96 0.798387096774 0.518951612903 0.281426940265 0.137305771191 0.000000000000 0.000000000000 0.070515297036 0.159870421861
4.97 0.798792756539 0.519215291751 0.281916834886 0.137938914527 0.000000000000 0.000000000000 0.071109166327 0.160555449350
4.98 0.799196787149 0.519477911647 0.282405979753 0.138571297569 0.000000000000 0.000000000000 0.071702277604 0.161239367264
4.99 0.799599198397 0.519739478958 0.282894377004 0.139202920521 0.000000000000 0.000000000000 0.072294632344 0.161922178325
5.00 0.800000000000 0.520000000000 0.283382028766 0.139833783604 0.000000000000 0.000000000000 0.072886232021 0.162603885248


==> ffig1_simu.dat <==
#lbd1=(1.1,5.0,0.3)_mu1=1.00_c1=1.00_p1={0.00,0.35,0.70,1.00}_lbd2=08.00_mu2=1.00_c2=10.0_p2=0.00
lbd1 simu_beta1_p1_0.00 simu_beta2_p1_0.00 simu_beta1_p1_0.35 simu_beta2_p1_0.35 simu_beta1_p1_0.70 simu_beta2_p1_0.70 simu_beta1_p1_1.00 simu_beta2_p1_1.00
1.1 0.0917 0.0000 0.0591 0.0000 0.0277 0.0000 0.0000 0.0000
1.4 0.2863 0.0000 0.1857 0.0000 0.0860 0.0000 0.0000 0.0000
1.7 0.4117 0.0000 0.2676 0.0000 0.1237 0.0000 0.0000 0.0000
2.0 0.5001 0.0000 0.3251 0.0000 0.1501 0.0000 0.0000 0.0000
2.3 0.5651 0.0000 0.3676 0.0000 0.1695 0.0000 0.0000 0.0000
2.6 0.6152 0.0000 0.3996 0.0000 0.1847 0.0000 0.0000 0.0000
2.9 0.6548 0.0000 0.4260 0.0000 0.1966 0.0000 0.0000 0.0000
3.2 0.6877 0.0000 0.4466 0.0000 0.2064 0.0000 0.0155 0.0198
3.5 0.7144 0.0000 0.4638 0.0000 0.2143 0.0000 0.0370 0.0463
3.8 0.7369 0.0000 0.4788 0.0000 0.2214 0.0005 0.0591 0.0724
4.1 0.7561 0.0000 0.4915 0.0000 0.2367 0.0172 0.0798 0.0964
4.4 0.7727 0.0000 0.5023 0.0000 0.2528 0.0366 0.1005 0.1196
4.7 0.7871 0.0000 0.5116 0.0000 0.2685 0.0548 0.1206 0.1418
5.0 0.7999 0.0000 0.5200 0.0000 0.2834 0.0732 0.1395 0.1622


==> ffig2.dat <==
#lbd1=(1.01,5.00,0.01)_mu1=1.00_c1=1.00_p1={0.00,0.35,0.70,1.00}_lbd2=12.00_mu2=1.00_c2=10.00_p2=0.00
lbd1 beta1_p1_0.00 beta1_p1_0.35 beta1_p1_0.70 beta1_p1_1.00 beta2_p1_0.00 beta2_p1_0.35 beta2_p1_0.70 beta2_p1_1.00
1.01 0.009900990099 0.007059071760 0.004309252030 0.002025471158 0.166666666667 0.166905861460 0.167137304621 0.167329522844
1.02 0.019607843137 0.013980899270 0.008538654837 0.004020626343 0.166666666667 0.167144956895 0.167607547672 0.167991580094
1.03 0.029126213592 0.020769487228 0.012690560070 0.005986395197 0.166666666667 0.167383952346 0.168077393594 0.168652834412
1.04 0.038461538462 0.027428686202 0.016767228417 0.007923670416 0.166666666667 0.167622847196 0.168546840204 0.169313281897
1.05 0.047619047619 0.033962199963 0.020770833926 0.009833309494 0.166666666667 0.167861640837 0.169015885365 0.169972918753
1.06 0.056603773585 0.040373592410 0.024703468081 0.011716136370 0.166666666667 0.168100332670 0.169484526986 0.170631741287
1.07 0.065420560748 0.046666294102 0.028567143660 0.013572942987 0.166666666667 0.168338922109 0.169952763024 0.171289745917
1.08 0.074074074074 0.052843608429 0.032363798366 0.015404490764 0.166666666667 0.168577408575 0.170420591480 0.171946929165
1.09 0.082568807339 0.058908717446 0.036095298267 0.017211511994 0.166666666667 0.168815791499 0.170888010407 0.172603287661
1.10 0.090909090909 0.064864687382 0.039763441051 0.018994711159 0.166666666667 0.169054070323 0.171355017904 0.173258818144
1.11 0.099099099099 0.070714473862 0.043369959101 0.020754766184 0.166666666667 0.169292244501 0.171821612117 0.173913517461
1.12 0.107142857143 0.076460926837 0.046916522406 0.022492329622 0.166666666667 0.169530313495 0.172287791242 0.174567382569
1.13 0.115044247788 0.082106795266 0.050404741322 0.024208029777 0.166666666667 0.169768276779 0.172753553526 0.175220410529
1.14 0.122807017544 0.087654731539 0.053836169192 0.025902471780 0.166666666667 0.170006133837 0.173218897260 0.175872598514
1.15 0.130434782609 0.093107295676 0.057212304816 0.027576238586 0.166666666667 0.170243884164 0.173683820788 0.176523943802
1.16 0.137931034483 0.098466959313 0.060534594808 0.029229891949 0.166666666667 0.170481527266 0.174148322502 0.177174443778
1.17 0.145299145299 0.103736109470 0.063804435828 0.030863973332 0.166666666667 0.170719062660 0.174612400840 0.177824095933
1.18 0.152542372881 0.108917052147 0.067023176699 0.032479004772 0.166666666667 0.170956489872 0.175076054291 0.178472897864
1.19 0.159663865546 0.114012015718 0.070192120421 0.034075489715 0.166666666667 0.171193808441 0.175539281392 0.179120847270
1.20 0.166666666667 0.119023154175 0.073312526084 0.035653913793 0.166666666667 0.171431017916 0.176002080725 0.179767941954
1.21 0.173553719008 0.123952550196 0.076385610686 0.037214745578 0.166666666667 0.171668117855 0.176464450922 0.180414179821
1.22 0.180327868852 0.128802218067 0.079412550860 0.038758437295 0.166666666667 0.171905107830 0.176926390663 0.181059558875
1.23 0.186991869919 0.133574106470 0.082394484523 0.040285425488 0.166666666667 0.172141987420 0.177387898670 0.181704077221
1.24 0.193548387097 0.138270101123 0.085332512442 0.041796131686 0.166666666667 0.172378756217 0.177848973714 0.182347733059
1.25 0.200000000000 0.142892027300 0.088227699724 0.043290963006 0.166666666667 0.172615413823 0.178309614612 0.182990524687
1.26 0.206349206349 0.147441652235 0.091081077238 0.044770312740 0.166666666667 0.172851959849 0.178769820223 0.183632450496
1.27 0.212598425197 0.151920687401 0.093893642967 0.046234560922 0.166666666667 0.173088393917 0.179229589453 0.184273508969
1.28 0.218750000000 0.156330790695 0.096666363301 0.047684074855 0.166666666667 0.173324715659 0.179688921248 0.184913698682
1.29 0.224806201550 0.160673568515 0.099400174267 0.049119209625 0.166666666667 0.173560924718 0.180147814600 0.185553018299
1.30 0.230769230769 0.164950577736 0.102095982703 0.050540308586 0.166666666667 0.173797020745 0.180606268541 0.186191466570
1.31 0.236641221374 0.169163327612 0.104754667380 0.051947703823 0.166666666667 0.174033003402 0.181064282144 0.186829042333
1.32 0.242424242424 0.173313281570 0.107377080071 0.053341716599 0.166666666667 0.174268872361 0.181521854526 0.187465744507
1.33 0.248120300752 0.177401858943 0.109964046572 0.054722657774 0.166666666667 0.174504627300 0.181978984838 0.188101572097
1.34 0.253731343284 0.181430436611 0.112516367681 0.056090828216 0.166666666667 0.174740267912 0.182435672276 0.188736524183
1.35 0.259259259259 0.185400350577 0.115034820128 0.057446519180 0.166666666667 0.174975793893 0.182891916069 0.189370599926
1.36 0.264705882353 0.189312897470 0.117520157468 0.058790012685 0.166666666667 0.175211204953 0.183347715487 0.190003798562
1.37 0.270072992701 0.193169335985 0.119973110933 0.060121581863 0.166666666667 0.175446500808 0.183803069835 0.190636119404
1.38 0.275362318841 0.196970888260 0.122394390249 0.061441491298 0.166666666667 0.175681681183 0.184257978455 0.191267561834
1.39 0.280575539568 0.200718741186 0.124784684415 0.062749997352 0.166666666667 0.175916745813 0.184712440722 0.191898125307
1.40 0.285714285714 0.204414047675 0.127144662451 0.064047348470 0.166666666667 0.176151694438 0.185166456047 0.192527809345
1.41 0.290780141844 0.208057927862 0.129474974112 0.065333785479 0.166666666667 0.176386526810 0.185620023875 0.193156613539
1.42 0.295774647887 0.211651470261 0.131776250577 0.066609541874 0.166666666667 0.176621242686 0.186073143682 0.193784537545
1.43 0.300699300699 0.215195732873 0.134049105097 0.067874844082 0.166666666667 0.176855841833 0.186525814976 0.194411581080
1.44 0.305555555556 0.218691744246 0.136294133634 0.069129911730 0.166666666667 0.177090324024 0.186978037297 0.195037743926
1.45 0.310344827586 0.222140504491 0.138511915455 0.070374957888 0.166666666667 0.177324689041 0.187429810216 0.195663025922
1.46 0.315068493151 0.225542986262 0.140703013714 0.071610189310 0.166666666667 0.177558936671 0.187881133331 0.196287426967
1.47 0.319727891156 0.228900135683 0.142867976006 0.072835806665 0.166666666667 0.177793066712 0.188332006273 0.196910947017
1.48 0.324324324324 0.232212873254 0.145007334899 0.074052004750 0.166666666667 0.178027078965 0.188782428696 0.197533586081
1.49 0.328859060403 0.235482094705 0.147121608443 0.075258972706 0.166666666667 0.178260973241 0.189232400285 0.198155344222
1.50 0.333333333333 0.238708671830 0.149211300657 0.076456894214 0.166666666667 0.178494749355 0.189681920751 0.198776221557
1.51 0.337748344371 0.241893453274 0.151276902007 0.077645947693 0.166666666667 0.178728407130 0.190130989831 0.199396218249
1.52 0.342105263158 0.245037265301 0.153318889848 0.078826306482 0.166666666667 0.178961946395 0.190579607286 0.200015334512
1.53 0.346405228758 0.248140912521 0.155337728866 0.079998139018 0.166666666667 0.179195366987 0.191027772903 0.200633570609
1.54 0.350649350649 0.251205178602 0.157333871489 0.081161609009 0.166666666667 0.179428668746 0.191475486492 0.201250926844
1.55 0.354838709677 0.254230826938 0.159307758289 0.082316875594 0.166666666667 0.179661851520 0.191922747888 0.201867403569
1.56 0.358974358974 0.257218601308 0.161259818367 0.083464093502 0.166666666667 0.179894915163 0.192369556946 0.202483001178
1.57 0.363057324841 0.260169226493 0.163190469725 0.084603413203 0.166666666667 0.180127859534 0.192815913544 0.203097720106
1.58 0.367088607595 0.263083408889 0.165100119618 0.085734981052 0.166666666667 0.180360684496 0.193261817584 0.203711560828
1.59 0.371069182390 0.265961837075 0.166989164901 0.086858939429 0.166666666667 0.180593389921 0.193707268984 0.204324523859
1.60 0.375000000000 0.268805182379 0.168857992353 0.087975426872 0.166666666667 0.180825975683 0.194152267686 0.204936609750
1.61 0.378881987578 0.271614099410 0.170706979001 0.089084578207 0.166666666667 0.181058441662 0.194596813651 0.205547819091
1.62 0.382716049383 0.274389226579 0.172536492418 0.090186524667 0.166666666667 0.181290787745 0.195040906857 0.206158152503
1.63 0.386503067485 0.277131186593 0.174346891022 0.091281394016 0.166666666667 0.181523013821 0.195484547303 0.206767610646
1.64 0.390243902439 0.279840586935 0.176138524359 0.092369310661 0.166666666667 0.181755119786 0.195927735004 0.207376194210
1.65 0.393939393939 0.282518020330 0.177911733370 0.093450395761 0.166666666667 0.181987105538 0.196370469995 0.207983903916
1.66 0.397590361446 0.285164065185 0.179666850662 0.094524767333 0.166666666667 0.182218970983 0.196812752325 0.208590740519
1.67 0.401197604790 0.287779286024 0.181404200754 0.095592540352 0.166666666667 0.182450716028 0.197254582062 0.209196704801
1.68 0.404761904762 0.290364233897 0.183124100325 0.096653826854 0.166666666667 0.182682340588 0.197695959288 0.209801797574
1.69 0.408284023669 0.292919446783 0.184826858450 0.097708736023 0.166666666667 0.182913844578 0.198136884102 0.210406019677
1.70 0.411764705882 0.295445449972 0.186512776823 0.098757374286 0.166666666667 0.183145227921 0.198577356617 0.211009371976
1.71 0.415204678363 0.297942756441 0.188182149979 0.099799845400 0.166666666667 0.183376490540 0.199017376961 0.211611855364
1.72 0.418604651163 0.300411867209 0.189835265505 0.100836250532 0.166666666667 0.183607632367 0.199456945278 0.212213470757
1.73 0.421965317919 0.302853271684 0.191472404241 0.101866688345 0.166666666667 0.183838653332 0.199896061722 0.212814219097
1.74 0.425287356322 0.305267447998 0.193093840481 0.102891255073 0.166666666667 0.184069553374 0.200334726464 0.213414101348
1.75 0.428571428571 0.307654863331 0.194699842159 0.103910044596 0.166666666667 0.184300332431 0.200772939685 0.214013118496
1.76 0.431818181818 0.310015974219 0.196290671035 0.104923148513 0.166666666667 0.184530990448 0.201210701581 0.214611271551
1.77 0.435028248588 0.312351226859 0.197866582870 0.105930656211 0.166666666667 0.184761527372 0.201648012360 0.215208561542
1.78 0.438202247191 0.314661057400 0.199427827597 0.106932654933 0.166666666667 0.184991943152 0.202084872240 0.215804989518
1.79 0.441340782123 0.316945892220 0.200974649487 0.107929229842 0.166666666667 0.185222237744 0.202521281451 0.216400556549
1.80 0.444444444444 0.319206148203 0.202507287311 0.108920464084 0.166666666667 0.185452411103 0.202957240237 0.216995263721
1.81 0.447513812155 0.321442232999 0.204025974488 0.109906438849 0.166666666667 0.185682463189 0.203392748848 0.217589112140
1.82 0.450549450549 0.323654545279 0.205530939241 0.110887233425 0.166666666667 0.185912393966 0.203827807548 0.218182102931
1.83 0.453551912568 0.325843474981 0.207022404735 0.111862925260 0.166666666667 0.186142203399 0.204262416611 0.218774237231
1.84 0.456521739130 0.328009403547 0.208500589222 0.112833590013 0.166666666667 0.186371891456 0.204696576319 0.219365516198
1.85 0.459459459459 0.330152704153 0.209965706171 0.113799301606 0.166666666667 0.186601458110 0.205130286965 0.219955941002
1.86 0.462365591398 0.332273741933 0.211417964401 0.114760132274 0.166666666667 0.186830903334 0.205563548851 0.220545512831
1.87 0.465240641711 0.334372874194 0.212857568206 0.115716152617 0.166666666667 0.187060227105 0.205996362288 0.221134232884
1.88 0.468085106383 0.336450450625 0.214284717481 0.116667431643 0.166666666667 0.187289429402 0.206428727595 0.221722102376
1.89 0.470899470899 0.338506813495 0.215699607832 0.117614036815 0.166666666667 0.187518510208 0.206860645100 0.222309122535
1.90 0.473684210526 0.340542297856 0.217102430699 0.118556034096 0.166666666667 0.187747469506 0.207292115139 0.222895294601
1.91 0.476439790576 0.342557231726 0.218493373461 0.119493487991 0.166666666667 0.187976307284 0.207723138058 0.223480619828
1.92 0.479166666667 0.344551936275 0.219872619545 0.120426461584 0.166666666667 0.188205023529 0.208153714206 0.224065099480
1.93 0.481865284974 0.346526726002 0.221240348532 0.121355016587 0.166666666667 0.188433618235 0.208583843944 0.224648734832
1.94 0.484536082474 0.348481908909 0.222596736254 0.122279213366 0.166666666667 0.188662091393 0.209013527639 0.225231527172
1.95 0.487179487179 0.350417786666 0.223941954893 0.123199110989 0.166666666667 0.188890443000 0.209442765663 0.225813477798
1.96 0.489795918367 0.352334654775 0.225276173077 0.124114767255 0.166666666667 0.189118673053 0.209871558397 0.226394588015
1.97 0.492385786802 0.354232802723 0.226599555968 0.125026238732 0.166666666667 0.189346781553 0.210299906229 0.226974859141
1.98 0.494949494949 0.356112514140 0.227912265355 0.125933580789 0.166666666667 0.189574768500 0.210727809550 0.227554292503
1.99 0.497487437186 0.357974066939 0.229214459736 0.126836847629 0.166666666667 0.189802633899 0.211155268761 0.228132889435
2.00 0.500000000000 0.359817733467 0.230506294403 0.127736092320 0.166666666667 0.190030377756 0.211582284266 0.228710651280
2.01 0.502487562189 0.361643780638 0.231787921526 0.128631366826 0.166666666667 0.190258000076 0.212008856478 0.229287579390
2.02 0.504950495050 0.363452470072 0.233059490224 0.129522722035 0.166666666667 0.190485500871 0.212434985812 0.229863675124
2.03 0.507389162562 0.365244058220 0.234321146650 0.130410207791 0.166666666667 0.190712880151 0.212860672692 0.230438939849
2.04 0.509803921569 0.367018796499 0.235573034057 0.131293872916 0.166666666667 0.190940137928 0.213285917544 0.231013374938
2.05 0.512195121951 0.368776931407 0.236815292874 0.132173765243 0.166666666667 0.191167274218 0.213710720801 0.231586981771
2.06 0.514563106796 0.370518704646 0.238048060776 0.133049931636 0.166666666667 0.191394289036 0.214135082900 0.232159761736
2.07 0.516908212560 0.372244353242 0.239271472747 0.133922418020 0.166666666667 0.191621182399 0.214559004284 0.232731716225
2.08 0.519230769231 0.373954109649 0.240485661152 0.134791269402 0.166666666667 0.191847954327 0.214982485400 0.233302846637
2.09 0.521531100478 0.375648201868 0.241690755794 0.135656529895 0.166666666667 0.192074604841 0.215405526699 0.233873154377
2.10 0.523809523810 0.377326853544 0.242886883981 0.136518242743 0.166666666667 0.192301133963 0.215828128637 0.234442640853
2.11 0.526066350711 0.378990284078 0.244074170582 0.137376450341 0.166666666667 0.192527541716 0.216250291673 0.235011307482
2.12 0.528301886792 0.380638708722 0.245252738089 0.138231194257 0.166666666667 0.192753828126 0.216672016271 0.235579155681
2.13 0.530516431925 0.382272338677 0.246422706670 0.139082515253 0.166666666667 0.192979993218 0.217093302899 0.236146186876
2.14 0.532710280374 0.383891381190 0.247584194226 0.139930453304 0.166666666667 0.193206037021 0.217514152030 0.236712402494
2.15 0.534883720930 0.385496039645 0.248737316444 0.140775047620 0.166666666667 0.193431959564 0.217934564137 0.237277803968
2.16 0.537037037037 0.387086513652 0.249882186850 0.141616336663 0.166666666667 0.193657760876 0.218354539700 0.237842392734
2.17 0.539170506912 0.388662999134 0.251018916857 0.142454358167 0.166666666667 0.193883440990 0.218774079202 0.238406170232
2.18 0.541284403670 0.390225688415 0.252147615817 0.143289149153 0.166666666667 0.194108999938 0.219193183127 0.238969137904
2.19 0.543378995434 0.391774770297 0.253268391065 0.144120745950 0.166666666667 0.194334437754 0.219611851964 0.239531297198
2.20 0.545454545455 0.393310430144 0.254381347970 0.144949184209 0.166666666667 0.194559754474 0.220030086205 0.240092649562
2.21 0.547511312217 0.394832849959 0.255486589977 0.145774498921 0.166666666667 0.194784950133 0.220447886346 0.240653196449
2.22 0.549549549550 0.396342208459 0.256584218650 0.146596724434 0.166666666667 0.195010024768 0.220865252883 0.241212939313
2.23 0.551569506726 0.397838681150 0.257674333718 0.147415894463 0.166666666667 0.195234978420 0.221282186317 0.241771879612
2.24 0.553571428571 0.399322440400 0.258757033114 0.148232042112 0.166666666667 0.195459811125 0.221698687152 0.242330018806
2.25 0.555555555556 0.400793655503 0.259832413017 0.149045199884 0.166666666667 0.195684522926 0.222114755893 0.242887358355
2.26 0.557522123894 0.402252492756 0.260900567889 0.149855399697 0.166666666667 0.195909113864 0.222530393048 0.243443899724
2.27 0.559471365639 0.403699115518 0.261961590516 0.150662672896 0.166666666667 0.196133583981 0.222945599127 0.243999644377
2.28 0.561403508772 0.405133684276 0.263015572043 0.151467050269 0.166666666667 0.196357933321 0.223360374645 0.244554593782
2.29 0.563318777293 0.406556356713 0.264062602012 0.152268562059 0.166666666667 0.196582161927 0.223774720116 0.245108749407
2.30 0.565217391304 0.407967287760 0.265102768397 0.153067237974 0.166666666667 0.196806269846 0.224188636057 0.245662112722
2.31 0.567099567100 0.409366629663 0.266136157635 0.153863107203 0.166666666667 0.197030257123 0.224602122989 0.246214685197
2.32 0.568965517241 0.410754532040 0.267162854666 0.154656198425 0.166666666667 0.197254123806 0.225015181431 0.246766468304
2.33 0.570815450644 0.412131141933 0.268182942959 0.155446539824 0.166666666667 0.197477869941 0.225427811909 0.247317463517
2.34 0.572649572650 0.413496603868 0.269196504550 0.156234159097 0.166666666667 0.197701495579 0.225840014946 0.247867672309
2.35 0.574468085106 0.414851059908 0.270203620065 0.157019083465 0.166666666667 0.197925000768 0.226251791071 0.248417096155
2.36 0.576271186441 0.416194649701 0.271204368759 0.157801339687 0.166666666667 0.198148385559 0.226663140811 0.248965736528
2.37 0.578059071730 0.417527510537 0.272198828538 0.158580954067 0.166666666667 0.198371650002 0.227074064697 0.249513594905
2.38 0.579831932773 0.418849777393 0.273187075993 0.159357952466 0.166666666667 0.198594794150 0.227484563261 0.250060672761
2.39 0.581589958159 0.420161582985 0.274169186424 0.160132360310 0.166666666667 0.198817818055 0.227894637037 0.250606971572
2.40 0.583333333333 0.421463057812 0.275145233870 0.160904202602 0.166666666667 0.199040721771 0.228304286559 0.251152492813
2.41 0.585062240664 0.422754330204 0.276115291132 0.161673503929 0.166666666667 0.199263505351 0.228713512364 0.251697237961
2.42 0.586776859504 0.424035526367 0.277079429804 0.162440288473 0.166666666667 0.199486168849 0.229122314990 0.252241208491
2.43 0.588477366255 0.425306770425 0.278037720292 0.163204580019 0.166666666667 0.199708712322 0.229530694974 0.252784405880
2.44 0.590163934426 0.426568184465 0.278990231846 0.163966401962 0.166666666667 0.199931135825 0.229938652858 0.253326831601
2.45 0.591836734694 0.427819888578 0.279937032574 0.164725777319 0.166666666667 0.200153439415 0.230346189183 0.253868487131
2.46 0.593495934959 0.429062000898 0.280878189477 0.165482728732 0.166666666667 0.200375623149 0.230753304491 0.254409373943
2.47 0.595141700405 0.430294637644 0.281813768461 0.166237278484 0.166666666667 0.200597687085 0.231159999325 0.254949493512
2.48 0.596774193548 0.431517913157 0.282743834368 0.166989448496 0.166666666667 0.200819631281 0.231566274231 0.255488847311
2.49 0.598393574297 0.432731939938 0.283668450990 0.167739260345 0.166666666667 0.201041455796 0.231972129753 0.256027436812
2.50 0.600000000000 0.433936828686 0.284587681098 0.168486735264 0.166666666667 0.201263160690 0.232377566438 0.256565263487
2.51 0.601593625498 0.435132688335 0.285501586454 0.169231894151 0.166666666667 0.201484746023 0.232782584833 0.257102328807
2.52 0.603174603175 0.436319626083 0.286410227840 0.169974757581 0.166666666667 0.201706211856 0.233187185487 0.257638634241
2.53 0.604743083004 0.437497747434 0.287313665070 0.170715345803 0.166666666667 0.201927558249 0.233591368948 0.258174181260
2.54 0.606299212598 0.438667156227 0.288211957014 0.171453678756 0.166666666667 0.202148785265 0.233995135765 0.258708971330
2.55 0.607843137255 0.439827954670 0.289105161615 0.172189776070 0.166666666667 0.202369892966 0.234398486490 0.259243005918
2.56 0.609375000000 0.440980243372 0.289993335909 0.172923657075 0.166666666667 0.202590881414 0.234801421673 0.259776286491
2.57 0.610894941634 0.442124121373 0.290876536039 0.173655340806 0.166666666667 0.202811750673 0.235203941865 0.260308814511
2.58 0.612403100775 0.443259686176 0.291754817276 0.174384846008 0.166666666667 0.203032500806 0.235606047619 0.260840591442
2.59 0.613899613900 0.444387033775 0.292628234035 0.175112191143 0.166666666667 0.203253131877 0.236007739487 0.261371618745
2.60 0.615384615385 0.445506258688 0.293496839891 0.175837394398 0.166666666667 0.203473643951 0.236409018024 0.261901897880
2.61 0.616858237548 0.446617453978 0.294360687597 0.176560473685 0.166666666667 0.203694037093 0.236809883781 0.262431430307
2.62 0.618320610687 0.447720711289 0.295219829096 0.177281446651 0.166666666667 0.203914311369 0.237210337314 0.262960217481
2.63 0.619771863118 0.448816120868 0.296074315543 0.178000330682 0.166666666667 0.204134466843 0.237610379177 0.263488260859
2.64 0.621212121212 0.449903771591 0.296924197312 0.178717142909 0.166666666667 0.204354503583 0.238010009925 0.264015561893
2.65 0.622641509434 0.450983750994 0.297769524018 0.179431900211 0.166666666667 0.204574421655 0.238409230113 0.264542122037
2.66 0.624060150376 0.452056145293 0.298610344528 0.180144619221 0.166666666667 0.204794221127 0.238808040296 0.265067942739
2.67 0.625468164794 0.453121039410 0.299446706974 0.180855316331 0.166666666667 0.205013902065 0.239206441032 0.265593025450
2.68 0.626865671642 0.454178516999 0.300278658772 0.181564007697 0.166666666667 0.205233464537 0.239604432874 0.266117371614
2.69 0.628252788104 0.455228660468 0.301106246628 0.182270709243 0.166666666667 0.205452908612 0.240002016381 0.266640982678
2.70 0.629629629630 0.456271551003 0.301929516557 0.182975436666 0.166666666667 0.205672234358 0.240399192108 0.267163860084
2.71 0.630996309963 0.457307268591 0.302748513895 0.183678205438 0.166666666667 0.205891441843 0.240795960612 0.267686005272
2.72 0.632352941176 0.458335892038 0.303563283309 0.184379030815 0.166666666667 0.206110531138 0.241192322450 0.268207419682
2.73 0.633699633700 0.459357498997 0.304373868813 0.185077927837 0.166666666667 0.206329502311 0.241588278178 0.268728104750
2.74 0.635036496350 0.460372165985 0.305180313775 0.185774911333 0.166666666667 0.206548355433 0.241983828355 0.269248061912
2.75 0.636363636364 0.461379968405 0.305982660934 0.186469995927 0.166666666667 0.206767090574 0.242378973536 0.269767292600
2.76 0.637681159420 0.462380980565 0.306780952411 0.187163196040 0.166666666667 0.206985707803 0.242773714279 0.270285798244
2.77 0.638989169675 0.463375275699 0.307575229715 0.187854525892 0.166666666667 0.207204207193 0.243168051141 0.270803580273
2.78 0.640287769784 0.464362925986 0.308365533760 0.188543999511 0.166666666667 0.207422588813 0.243561984679 0.271320640113
2.79 0.641577060932 0.465344002569 0.309151904873 0.189231630732 0.166666666667 0.207640852736 0.243955515450 0.271836979188
2.80 0.642857142857 0.466318575574 0.309934382806 0.189917433202 0.166666666667 0.207858999033 0.244348644012 0.272352598920
2.81 0.644128113879 0.467286714127 0.310713006744 0.190601420383 0.166666666667 0.208077027775 0.244741370921 0.272867500727
2.82 0.645390070922 0.468248486373 0.311487815318 0.191283605557 0.166666666667 0.208294939036 0.245133696734 0.273381686027
2.83 0.646643109541 0.469203959491 0.312258846612 0.191964001827 0.166666666667 0.208512732887 0.245525622007 0.273895156236
2.84 0.647887323944 0.470153199715 0.313026138175 0.192642622124 0.166666666667 0.208730409401 0.245917147299 0.274407912764
2.85 0.649122807018 0.471096272347 0.313789727030 0.193319479203 0.166666666667 0.208947968651 0.246308273164 0.274919957023
2.86 0.650349650350 0.472033241775 0.314549649681 0.193994585656 0.166666666667 0.209165410710 0.246699000159 0.275431290419
2.87 0.651567944251 0.472964171489 0.315305942127 0.194667953906 0.166666666667 0.209382735652 0.247089328841 0.275941914357
2.88 0.652777777778 0.473889124095 0.316058639866 0.195339596215 0.166666666667 0.209599943551 0.247479259765 0.276451830242
2.89 0.653979238754 0.474808161333 0.316807777905 0.196009524686 0.166666666667 0.209817034479 0.247868793488 0.276961039472
2.90 0.655172413793 0.475721344089 0.317553390771 0.196677751264 0.166666666667 0.210034008512 0.248257930564 0.277469543445
2.91 0.656357388316 0.476628732414 0.318295512515 0.197344287741 0.166666666667 0.210250865723 0.248646671548 0.277977343556
2.92 0.657534246575 0.477530385531 0.319034176726 0.198009145758 0.166666666667 0.210467606187 0.249035016997 0.278484441199
2.93 0.658703071672 0.478426361859 0.319769416532 0.198672336808 0.166666666667 0.210684229979 0.249422967463 0.278990837763
2.94 0.659863945578 0.479316719017 0.320501264614 0.199333872238 0.166666666667 0.210900737174 0.249810523503 0.279496534635
2.95 0.661016949153 0.480201513844 0.321229753210 0.199993763250 0.166666666667 0.211117127847 0.250197685669 0.280001533201
2.96 0.662162162162 0.481080802409 0.321954914124 0.200652020907 0.166666666667 0.211333402072 0.250584454516 0.280505834843
2.97 0.663299663300 0.481954640027 0.322676778733 0.201308656133 0.166666666667 0.211549559927 0.250970830597 0.281009440940
2.98 0.664429530201 0.482823081268 0.323395377994 0.201963679717 0.166666666667 0.211765601485 0.251356814465 0.281512352870
2.99 0.665551839465 0.483686179972 0.324110742453 0.202617102312 0.166666666667 0.211981526824 0.251742406672 0.282014572007
3.00 0.666666666667 0.484543989261 0.324822902247 0.203268934442 0.166666666667 0.212197336018 0.252127607772 0.282516099723
3.01 0.667774086379 0.485396561549 0.325531887118 0.203919186500 0.166666666667 0.212413029145 0.252512418315 0.283016937386
3.02 0.668874172185 0.486243948555 0.326237726411 0.204567868754 0.166666666667 0.212628606280 0.252896838853 0.283517086364
3.03 0.669966996700 0.487086201318 0.326940449091 0.205214991344 0.166666666667 0.212844067501 0.253280869938 0.284016548019
3.04 0.671052631579 0.487923370200 0.327640083738 0.205860564291 0.166666666667 0.213059412883 0.253664512120 0.284515323713
3.05 0.672131147541 0.488755504906 0.328336658562 0.206504597493 0.166666666667 0.213274642503 0.254047765949 0.285013414804
3.06 0.673202614379 0.489582654488 0.329030201406 0.207147100730 0.166666666667 0.213489756439 0.254430631975 0.285510822647
3.07 0.674267100977 0.490404867359 0.329720739751 0.207788083665 0.166666666667 0.213704754767 0.254813110747 0.286007548596
3.08 0.675324675325 0.491222191303 0.330408300723 0.208427555847 0.166666666667 0.213919637565 0.255195202814 0.286503593999
3.09 0.676375404531 0.492034673486 0.331092911100 0.209065526710 0.166666666667 0.214134404911 0.255576908725 0.286998960206
3.10 0.677419354839 0.492842360463 0.331774597315 0.209702005580 0.166666666667 0.214349056880 0.255958229027 0.287493648558
3.11 0.678456591640 0.493645298191 0.332453385464 0.210337001672 0.166666666667 0.214563593552 0.256339164267 0.287987660400
3.12 0.679487179487 0.494443532037 0.333129301308 0.210970524094 0.166666666667 0.214778015004 0.256719714993 0.288480997069
3.13 0.680511182109 0.495237106786 0.333802370285 0.211602581847 0.166666666667 0.214992321313 0.257099881751 0.288973659901
3.14 0.681528662420 0.496026066656 0.334472617507 0.212233183831 0.166666666667 0.215206512558 0.257479665086 0.289465650231
3.15 0.682539682540 0.496810455299 0.335140067771 0.212862338842 0.166666666667 0.215420588817 0.257859065543 0.289956969387
3.16 0.683544303797 0.497590315817 0.335804745562 0.213490055573 0.166666666667 0.215634550168 0.258238083669 0.290447618699
3.17 0.684542586751 0.498365690767 0.336466675059 0.214116342623 0.166666666667 0.215848396689 0.258616720005 0.290937599490
3.18 0.685534591195 0.499136622167 0.337125880137 0.214741208489 0.166666666667 0.216062128459 0.258994975097 0.291426913084
3.19 0.686520376176 0.499903151514 0.337782384376 0.215364661575 0.166666666667 0.216275745556 0.259372849487 0.291915560798
3.20 0.687500000000 0.500665319780 0.338436211060 0.215986710189 0.166666666667 0.216489248059 0.259750343717 0.292403543950
3.21 0.688473520249 0.501423167430 0.339087383190 0.216607362546 0.166666666667 0.216702636046 0.260127458330 0.292890863852
3.22 0.689440993789 0.502176734424 0.339735923480 0.217226626771 0.166666666667 0.216915909596 0.260504193866 0.293377521816
3.23 0.690402476780 0.502926060227 0.340381854364 0.217844510898 0.166666666667 0.217129068789 0.260880550867 0.293863519150
3.24 0.691358024691 0.503671183818 0.341025198005 0.218461022872 0.166666666667 0.217342113703 0.261256529872 0.294348857158
3.25 0.692307692308 0.504412143693 0.341665976293 0.219076170552 0.166666666667 0.217555044416 0.261632131421 0.294833537142
3.26 0.693251533742 0.505148977879 0.342304210852 0.219689961709 0.166666666667 0.217767861009 0.262007356052 0.295317560402
3.27 0.694189602446 0.505881723935 0.342939923045 0.220302404032 0.166666666667 0.217980563561 0.262382204304 0.295800928235
3.28 0.695121951220 0.506610418962 0.343573133974 0.220913505125 0.166666666667 0.218193152150 0.262756676714 0.296283641933
3.29 0.696048632219 0.507335099610 0.344203864489 0.221523272510 0.166666666667 0.218405626857 0.263130773819 0.296765702787
3.30 0.696969696970 0.508055802085 0.344832135190 0.222131713630 0.166666666667 0.218617987760 0.263504496156 0.297247112085
3.31 0.697885196375 0.508772562154 0.345457966429 0.222738835846 0.166666666667 0.218830234939 0.263877844260 0.297727871112
3.32 0.698795180723 0.509485415155 0.346081378317 0.223344646442 0.166666666667 0.219042368474 0.264250818666 0.298207981151
3.33 0.699699699700 0.510194395998 0.346702390722 0.223949152626 0.166666666667 0.219254388444 0.264623419908 0.298687443480
3.34 0.700598802395 0.510899539178 0.347321023281 0.224552361527 0.166666666667 0.219466294929 0.264995648520 0.299166259375
3.35 0.701492537313 0.511600878776 0.347937295396 0.225154280202 0.166666666667 0.219678088008 0.265367505035 0.299644430110
3.36 0.702380952381 0.512298448467 0.348551226241 0.225754915633 0.166666666667 0.219889767762 0.265738989986 0.300121956956
3.37 0.703264094955 0.512992281528 0.349162834767 0.226354274730 0.166666666667 0.220101334271 0.266110103903 0.300598841180
3.38 0.704142011834 0.513682410839 0.349772139700 0.226952364329 0.166666666667 0.220312787614 0.266480847318 0.301075084047
3.39 0.705014749263 0.514368868895 0.350379159548 0.227549191200 0.166666666667 0.220524127871 0.266851220761 0.301550686819
3.40 0.705882352941 0.515051687806 0.350983912606 0.228144762040 0.166666666667 0.220735355122 0.267221224762 0.302025650755
3.41 0.706744868035 0.515730899306 0.351586416955 0.228739083478 0.166666666667 0.220946469447 0.267590859849 0.302499977112
3.42 0.707602339181 0.516406534758 0.352186690467 0.229332162076 0.166666666667 0.221157470927 0.267960126550 0.302973667142
3.43 0.708454810496 0.517078625160 0.352784750809 0.229924004331 0.166666666667 0.221368359642 0.268329025394 0.303446722096
3.44 0.709302325581 0.517747201148 0.353380615444 0.230514616671 0.166666666667 0.221579135671 0.268697556906 0.303919143221
3.45 0.710144927536 0.518412293002 0.353974301636 0.231104005464 0.166666666667 0.221789799095 0.269065721613 0.304390931762
3.46 0.710982658960 0.519073930655 0.354565826450 0.231692177010 0.166666666667 0.222000349995 0.269433520040 0.304862088962
3.47 0.711815561960 0.519732143690 0.355155206759 0.232279137549 0.166666666667 0.222210788450 0.269800952712 0.305332616059
3.48 0.712643678161 0.520386961355 0.355742459245 0.232864893259 0.166666666667 0.222421114540 0.270168020152 0.305802514288
3.49 0.713467048711 0.521038412558 0.356327600398 0.233449450255 0.166666666667 0.222631328348 0.270534722884 0.306271784884
3.50 0.714285714286 0.521686525881 0.356910646524 0.234032814593 0.166666666667 0.222841429951 0.270901061430 0.306740429077
3.51 0.715099715100 0.522331329576 0.357491613748 0.234614992272 0.166666666667 0.223051419432 0.271267036312 0.307208448094
3.52 0.715909090909 0.522972851577 0.358070518009 0.235195989230 0.166666666667 0.223261296871 0.271632648051 0.307675843159
3.53 0.716713881020 0.523611119500 0.358647375074 0.235775811347 0.166666666667 0.223471062347 0.271997897166 0.308142615495
3.54 0.717514124294 0.524246160649 0.359222200529 0.236354464449 0.166666666667 0.223680715942 0.272362784177 0.308608766321
3.55 0.718309859155 0.524878002020 0.359795009789 0.236931954303 0.166666666667 0.223890257736 0.272727309604 0.309074296852
3.56 0.719101123596 0.525506670305 0.360365818100 0.237508286622 0.166666666667 0.224099687809 0.273091473964 0.309539208302
3.57 0.719887955182 0.526132191900 0.360934640538 0.238083467066 0.166666666667 0.224309006243 0.273455277773 0.310003501881
3.58 0.720670391061 0.526754592902 0.361501492012 0.238657501239 0.166666666667 0.224518213117 0.273818721550 0.310467178797
3.59 0.721448467967 0.527373899120 0.362066387269 0.239230394694 0.166666666667 0.224727308513 0.274181805809 0.310930240254
3.60 0.722222222222 0.527990136075 0.362629340895 0.239802152929 0.166666666667 0.224936292511 0.274544531065 0.311392687455
3.61 0.722991689751 0.528603329005 0.363190367316 0.240372781394 0.166666666667 0.225145165191 0.274906897832 0.311854521597
3.62 0.723756906077 0.529213502869 0.363749480801 0.240942285485 0.166666666667 0.225353926635 0.275268906625 0.312315743879
3.63 0.724517906336 0.529820682352 0.364306695465 0.241510670551 0.166666666667 0.225562576922 0.275630557955 0.312776355492
3.64 0.725274725275 0.530424891867 0.364862025270 0.242077941889 0.166666666667 0.225771116134 0.275991852335 0.313236357627
3.65 0.726027397260 0.531026155559 0.365415484027 0.242644104747 0.166666666667 0.225979544351 0.276352790275 0.313695751473
3.66 0.726775956284 0.531624497311 0.365967085399 0.243209164328 0.166666666667 0.226187861654 0.276713372287 0.314154538213
3.67 0.727520435967 0.532219940742 0.366516842904 0.243773125784 0.166666666667 0.226396068123 0.277073598878 0.314612719031
3.68 0.728260869565 0.532812509218 0.367064769914 0.244335994222 0.166666666667 0.226604163840 0.277433470560 0.315070295105
3.69 0.728997289973 0.533402225850 0.367610879657 0.244897774703 0.166666666667 0.226812148884 0.277792987839 0.315527267612
3.70 0.729729729730 0.533989113500 0.368155185225 0.245458472240 0.166666666667 0.227020023338 0.278152151222 0.315983637726
3.71 0.730458221024 0.534573194781 0.368697699567 0.246018091805 0.166666666667 0.227227787280 0.278510961217 0.316439406617
3.72 0.731182795699 0.535154492067 0.369238435498 0.246576638321 0.166666666667 0.227435440793 0.278869418329 0.316894575454
3.73 0.731903485255 0.535733027488 0.369777405696 0.247134116672 0.166666666667 0.227642983956 0.279227523063 0.317349145401
3.74 0.732620320856 0.536308822940 0.370314622708 0.247690531693 0.166666666667 0.227850416850 0.279585275923 0.317803117622
3.75 0.733333333333 0.536881900084 0.370850098949 0.248245888182 0.166666666667 0.228057739557 0.279942677412 0.318256493276
3.76 0.734042553191 0.537452280352 0.371383846703 0.248800190892 0.166666666667 0.228264952156 0.280299728033 0.318709273521
3.77 0.734748010610 0.538019984946 0.371915878127 0.249353444533 0.166666666667 0.228472054729 0.280656428288 0.319161459509
3.78 0.735449735450 0.538585034848 0.372446205254 0.249905653777 0.166666666667 0.228679047356 0.281012778678 0.319613052394
3.79 0.736147757256 0.539147450814 0.372974839989 0.250456823254 0.166666666667 0.228885930118 0.281368779704 0.320064053322
3.80 0.736842105263 0.539707253384 0.373501794116 0.251006957553 0.166666666667 0.229092703095 0.281724431863 0.320514463442
3.81 0.737532808399 0.540264462883 0.374027079298 0.251556061225 0.166666666667 0.229299366368 0.282079735656 0.320964283894
3.82 0.738219895288 0.540819099421 0.374550707078 0.252104138782 0.166666666667 0.229505920018 0.282434691580 0.321413515821
3.83 0.738903394256 0.541371182899 0.375072688880 0.252651194696 0.166666666667 0.229712364125 0.282789300132 0.321862160360
3.84 0.739583333333 0.541920733011 0.375593036014 0.253197233402 0.166666666667 0.229918698770 0.283143561809 0.322310218645
3.85 0.740259740260 0.542467769247 0.376111759671 0.253742259298 0.166666666667 0.230124924033 0.283497477106 0.322757691809
3.86 0.740932642487 0.543012310894 0.376628870932 0.254286276743 0.166666666667 0.230331039996 0.283851046517 0.323204580981
3.87 0.741602067183 0.543554377040 0.377144380765 0.254829290062 0.166666666667 0.230537046738 0.284204270537 0.323650887288
3.88 0.742268041237 0.544093986577 0.377658300026 0.255371303541 0.166666666667 0.230742944340 0.284557149658 0.324096611855
3.89 0.742930591260 0.544631158201 0.378170639464 0.255912321432 0.166666666667 0.230948732883 0.284909684374 0.324541755802
3.90 0.743589743590 0.545165910418 0.378681409718 0.256452347952 0.166666666667 0.231154412448 0.285261875175 0.324986320249
3.91 0.744245524297 0.545698261544 0.379190621323 0.256991387282 0.166666666667 0.231359983114 0.285613722552 0.325430306310
3.92 0.744897959184 0.546228229709 0.379698284706 0.257529443570 0.166666666667 0.231565444962 0.285965226996 0.325873715101
3.93 0.745547073791 0.546755832857 0.380204410194 0.258066520927 0.166666666667 0.231770798073 0.286316388995 0.326316547730
3.94 0.746192893401 0.547281088752 0.380709008007 0.258602623434 0.166666666667 0.231976042526 0.286667209038 0.326758805306
3.95 0.746835443038 0.547804014976 0.381212088268 0.259137755138 0.166666666667 0.232181178404 0.287017687612 0.327200488934
3.96 0.747474747475 0.548324628934 0.381713660999 0.259671920051 0.166666666667 0.232386205785 0.287367825204 0.327641599717
3.97 0.748110831234 0.548842947857 0.382213736122 0.260205122154 0.166666666667 0.232591124751 0.287717622300 0.328082138754
3.98 0.748743718593 0.549358988802 0.382712323463 0.260737365398 0.166666666667 0.232795935381 0.288067079385 0.328522107143
3.99 0.749373433584 0.549872768654 0.383209432751 0.261268653699 0.166666666667 0.233000637756 0.288416196943 0.328961505978
4.00 0.750000000000 0.550384304132 0.383705073622 0.261798990942 0.166666666667 0.233205231956 0.288764975459 0.329400336353
4.01 0.750623441397 0.550893611785 0.384199255617 0.262328380986 0.166666666667 0.233409718062 0.289113415415 0.329838599354
4.02 0.751243781095 0.551400708000 0.384691988183 0.262856827655 0.166666666667 0.233614096153 0.289461517292 0.330276296069
4.03 0.751861042184 0.551905609001 0.385183280677 0.263384334742 0.166666666667 0.233818366311 0.289809281573 0.330713427582
4.04 0.752475247525 0.552408330849 0.385673142368 0.263910906014 0.166666666667 0.234022528614 0.290156708736 0.331149994975
4.05 0.753086419753 0.552908889450 0.386161582431 0.264436545206 0.166666666667 0.234226583144 0.290503799263 0.331585999326
4.06 0.753694581281 0.553407300552 0.386648609957 0.264961256024 0.166666666667 0.234430529980 0.290850553631 0.332021441712
4.07 0.754299754300 0.553903579747 0.387134233948 0.265485042147 0.166666666667 0.234634369202 0.291196972319 0.332456323205
4.08 0.754901960784 0.554397742476 0.387618463321 0.266007907224 0.166666666667 0.234838100892 0.291543055804 0.332890644877
4.09 0.755501222494 0.554889804028 0.388101306907 0.266529854875 0.166666666667 0.235041725127 0.291888804563 0.333324407797
4.10 0.756097560976 0.555379779543 0.388582773452 0.267050888695 0.166666666667 0.235245241990 0.292234219070 0.333757613029
4.11 0.756690997567 0.555867684014 0.389062871627 0.267571012251 0.166666666667 0.235448651558 0.292579299801 0.334190261637
4.12 0.757281553398 0.556353532290 0.389541610011 0.268090229080 0.166666666667 0.235651953914 0.292924047230 0.334622354682
4.13 0.757869249395 0.556837339074 0.390018997107 0.268608542696 0.166666666667 0.235855149135 0.293268461829 0.335053893222
4.14 0.758454106280 0.557319118928 0.390495041338 0.269125956584 0.166666666667 0.236058237303 0.293612544072 0.335484878312
4.15 0.759036144578 0.557798886273 0.390969751049 0.269642474204 0.166666666667 0.236261218497 0.293956294429 0.335915311005
4.16 0.759615384615 0.558276655392 0.391443134503 0.270158098989 0.166666666667 0.236464092797 0.294299713372 0.336345192351
4.17 0.760191846523 0.558752440433 0.391915199891 0.270672834347 0.166666666667 0.236666860283 0.294642801371 0.336774523398
4.18 0.760765550239 0.559226255405 0.392385955326 0.271186683662 0.166666666667 0.236869521034 0.294985558895 0.337203305191
4.19 0.761336515513 0.559698114187 0.392855408844 0.271699650291 0.166666666667 0.237072075130 0.295327986412 0.337631538773
4.20 0.761904761905 0.560168030522 0.393323568409 0.272211737567 0.166666666667 0.237274522651 0.295670084390 0.338059225185
4.21 0.762470308789 0.560636018027 0.393790441911 0.272722948799 0.166666666667 0.237476863676 0.296011853296 0.338486365463
4.22 0.763033175355 0.561102090186 0.394256037167 0.273233287271 0.166666666667 0.237679098285 0.296353293596 0.338912960643
4.23 0.763593380615 0.561566260358 0.394720361923 0.273742756243 0.166666666667 0.237881226557 0.296694405755 0.339339011758
4.24 0.764150943396 0.562028541776 0.395183423855 0.274251358953 0.166666666667 0.238083248572 0.297035190238 0.339764519837
4.25 0.764705882353 0.562488947548 0.395645230565 0.274759098613 0.166666666667 0.238285164410 0.297375647508 0.340189485908
4.26 0.765258215962 0.562947490658 0.396105789591 0.275265978413 0.166666666667 0.238486974150 0.297715778028 0.340613910997
4.27 0.765807962529 0.563404183971 0.396565108400 0.275772001522 0.166666666667 0.238688677870 0.298055582261 0.341037796125
4.28 0.766355140187 0.563859040227 0.397023194392 0.276277171083 0.166666666667 0.238890275652 0.298395060667 0.341461142314
4.29 0.766899766900 0.564312072055 0.397480054898 0.276781490219 0.166666666667 0.239091767574 0.298734213707 0.341883950580
4.30 0.767441860465 0.564763291962 0.397935697187 0.277284962031 0.166666666667 0.239293153714 0.299073041841 0.342306221939
4.31 0.767981438515 0.565212712337 0.398390128460 0.277787589595 0.166666666667 0.239494434152 0.299411545528 0.342727957404
4.32 0.768518518519 0.565660345459 0.398843355854 0.278289375969 0.166666666667 0.239695608968 0.299749725226 0.343149157984
4.33 0.769053117783 0.566106203490 0.399295386442 0.278790324189 0.166666666667 0.239896678241 0.300087581392 0.343569824689
4.34 0.769585253456 0.566550298482 0.399746227236 0.279290437267 0.166666666667 0.240097642049 0.300425114483 0.343989958522
4.35 0.770114942529 0.566992642376 0.400195885182 0.279789718196 0.166666666667 0.240298500472 0.300762324955 0.344409560487
4.36 0.770642201835 0.567433247004 0.400644367169 0.280288169950 0.166666666667 0.240499253589 0.301099213262 0.344828631585
4.37 0.771167048055 0.567872124088 0.401091680020 0.280785795479 0.166666666667 0.240699901478 0.301435779859 0.345247172813
4.38 0.771689497717 0.568309285245 0.401537830502 0.281282597714 0.166666666667 0.240900444219 0.301772025200 0.345665185168
4.39 0.772209567198 0.568744741986 0.401982825321 0.281778579567 0.166666666667 0.241100881890 0.302107949737 0.346082669642
4.40 0.772727272727 0.569178505717 0.402426671124 0.282273743930 0.166666666667 0.241301214571 0.302443553921 0.346499627226
4.41 0.773242630385 0.569610587740 0.402869374499 0.282768093673 0.166666666667 0.241501442339 0.302778838205 0.346916058909
4.42 0.773755656109 0.570040999255 0.403310941979 0.283261631648 0.166666666667 0.241701565274 0.303113803038 0.347331965676
4.43 0.774266365688 0.570469751364 0.403751380037 0.283754360689 0.166666666667 0.241901583455 0.303448448870 0.347747348512
4.44 0.774774774775 0.570896855065 0.404190695093 0.284246283609 0.166666666667 0.242101496959 0.303782776149 0.348162208398
4.45 0.775280898876 0.571322321259 0.404628893508 0.284737403204 0.166666666667 0.242301305867 0.304116785324 0.348576546312
4.46 0.775784753363 0.571746160749 0.405065981591 0.285227722248 0.166666666667 0.242501010255 0.304450476842 0.348990363231
4.47 0.776286353468 0.572168384243 0.405501965594 0.285717243501 0.166666666667 0.242700610203 0.304783851149 0.349403660129
4.48 0.776785714286 0.572589002352 0.405936851719 0.286205969700 0.166666666667 0.242900105789 0.305116908692 0.349816437979
4.49 0.777282850780 0.573008025592 0.406370646110 0.286693903568 0.166666666667 0.243099497091 0.305449649914 0.350228697748
4.50 0.777777777778 0.573425464387 0.406803354863 0.287181047809 0.166666666667 0.243298784188 0.305782075260 0.350640440405
4.51 0.778270509978 0.573841329069 0.407234984019 0.287667405106 0.166666666667 0.243497967158 0.306114185173 0.351051666914
4.52 0.778761061947 0.574255629877 0.407665539568 0.288152978129 0.166666666667 0.243697046080 0.306445980096 0.351462378238
4.53 0.779249448124 0.574668376961 0.408095027450 0.288637769527 0.166666666667 0.243896021031 0.306777460471 0.351872575337
4.54 0.779735682819 0.575079580381 0.408523453554 0.289121781935 0.166666666667 0.244094892089 0.307108626739 0.352282259168
4.55 0.780219780220 0.575489250110 0.408950823721 0.289605017969 0.166666666667 0.244293659333 0.307439479339 0.352691430687
4.56 0.780701754386 0.575897396032 0.409377143740 0.290087480228 0.166666666667 0.244492322841 0.307770018712 0.353100090847
4.57 0.781181619256 0.576304027945 0.409802419353 0.290569171295 0.166666666667 0.244690882691 0.308100245296 0.353508240599
4.58 0.781659388646 0.576709155562 0.410226656254 0.291050093736 0.166666666667 0.244889338960 0.308430159530 0.353915880891
4.59 0.782135076253 0.577112788513 0.410649860088 0.291530250100 0.166666666667 0.245087691727 0.308759761850 0.354323012670
4.60 0.782608695652 0.577514936341 0.411072036455 0.292009642923 0.166666666667 0.245285941069 0.309089052692 0.354729636879
4.61 0.783080260304 0.577915608508 0.411493190906 0.292488274721 0.166666666667 0.245484087065 0.309418032493 0.355135754461
4.62 0.783549783550 0.578314814395 0.411913328949 0.292966147996 0.166666666667 0.245682129791 0.309746701688 0.355541366355
4.63 0.784017278618 0.578712563302 0.412332456043 0.293443265233 0.166666666667 0.245880069326 0.310075060710 0.355946473497
4.64 0.784482758621 0.579108864448 0.412750577603 0.293919628904 0.166666666667 0.246077905747 0.310403109993 0.356351076824
4.65 0.784946236559 0.579503726972 0.413167699002 0.294395241464 0.166666666667 0.246275639132 0.310730849970 0.356755177266
4.66 0.785407725322 0.579897159937 0.413583825565 0.294870105351 0.166666666667 0.246473269558 0.311058281072 0.357158775755
4.67 0.785867237687 0.580289172331 0.413998962575 0.295344222990 0.166666666667 0.246670797101 0.311385403731 0.357561873220
4.68 0.786324786325 0.580679773055 0.414413115272 0.295817596792 0.166666666667 0.246868221842 0.311712218377 0.357964470585
4.69 0.786780383795 0.581068970943 0.414826288853 0.296290229150 0.166666666667 0.247065543856 0.312038725440 0.358366568774
4.70 0.787234042553 0.581456774754 0.415238488473 0.296762122445 0.166666666667 0.247262763221 0.312364925348 0.358768168709
4.71 0.787685774947 0.581843193169 0.415649719250 0.297233279042 0.166666666667 0.247459880015 0.312690818528 0.359169271309
4.72 0.788135593220 0.582228234797 0.416059986245 0.297703701292 0.166666666667 0.247656894313 0.313016405410 0.359569877492
4.73 0.788583509514 0.582611908177 0.416469294493 0.298173391532 0.166666666667 0.247853806194 0.313341686421 0.359969988171
4.74 0.789029535865 0.582994221771 0.416877648985 0.298642352084 0.166666666667 0.248050615734 0.313666661984 0.360369604260
4.75 0.789473684211 0.583375183973 0.417285054670 0.299110585257 0.166666666667 0.248247323011 0.313991332527 0.360768726669
4.76 0.789915966387 0.583754803108 0.417691516458 0.299578093352 0.166666666667 0.248443928101 0.314315698472 0.361167356304
4.77 0.790356394130 0.584133087427 0.418097039219 0.300044878638 0.166666666667 0.248640431081 0.314639760244 0.361565494075
4.78 0.790794979079 0.584510045116 0.418501627787 0.300510943387 0.166666666667 0.248836832029 0.314963518265 0.361963140884
4.79 0.791231732777 0.584885684291 0.418905286953 0.300976289855 0.166666666667 0.249033131021 0.315286972958 0.362360297633
4.80 0.791666666667 0.585260013001 0.419308021474 0.301440920280 0.166666666667 0.249229328133 0.315610124744 0.362756965221
4.81 0.792099792100 0.585633039227 0.419709836067 0.301904836891 0.166666666667 0.249425423443 0.315932974043 0.363153144546
4.82 0.792531120332 0.586004770887 0.420110735411 0.302368041902 0.166666666667 0.249621417027 0.316255521276 0.363548836503
4.83 0.792960662526 0.586375215830 0.420510724151 0.302830537513 0.166666666667 0.249817308962 0.316577766862 0.363944041984
4.84 0.793388429752 0.586744381842 0.420909806894 0.303292325913 0.166666666667 0.250013099324 0.316899711220 0.364338761882
4.85 0.793814432990 0.587112276644 0.421307988209 0.303753409277 0.166666666667 0.250208788190 0.317221354766 0.364732997084
4.86 0.794238683128 0.587478907896 0.421705272631 0.304213789768 0.166666666667 0.250404375635 0.317542697918 0.365126748477
4.87 0.794661190965 0.587844283193 0.422101664661 0.304673469536 0.166666666667 0.250599861738 0.317863741092 0.365520016947
4.88 0.795081967213 0.588208410067 0.422497168761 0.305132450719 0.166666666667 0.250795246573 0.318184484704 0.365912803374
4.89 0.795501022495 0.588571295992 0.422891789363 0.305590735443 0.166666666667 0.250990530217 0.318504929168 0.366305108640
4.90 0.795918367347 0.588932948378 0.423285530860 0.306048325821 0.166666666667 0.251185712746 0.318825074899 0.366696933623
4.91 0.796334012220 0.589293374575 0.423678397614 0.306505223954 0.166666666667 0.251380794236 0.319144922309 0.367088279199
4.92 0.796747967480 0.589652581876 0.424070393953 0.306961431931 0.166666666667 0.251575774764 0.319464471812 0.367479146242
4.93 0.797160243408 0.590010577512 0.424461524171 0.307416951830 0.166666666667 0.251770654405 0.319783723820 0.367869535623
4.94 0.797570850202 0.590367368658 0.424851792528 0.307871785717 0.166666666667 0.251965433236 0.320102678743 0.368259448213
4.95 0.797979797980 0.590722962428 0.425241203254 0.308325935645 0.166666666667 0.252160111332 0.320421336991 0.368648884880
4.96 0.798387096774 0.591077365883 0.425629760544 0.308779403657 0.166666666667 0.252354688768 0.320739698975 0.369037846488
4.97 0.798792756539 0.591430586023 0.426017468562 0.309232191784 0.166666666667 0.252549165622 0.321057765104 0.369426333903
4.98 0.799196787149 0.591782629795 0.426404331441 0.309684302046 0.166666666667 0.252743541968 0.321375535785 0.369814347984
4.99 0.799599198397 0.592133504090 0.426790353282 0.310135736451 0.166666666667 0.252937817883 0.321693011427 0.370201889593
5.00 0.800000000000 0.592483215742 0.427175538155 0.310586496995 0.166666666667 0.253131993441 0.322010192436 0.370588959585


==> ffig2_simu.dat <==
#lbd1=(1.1,5.0,0.3)_mu1=1.00_c1=1.00_p1={0.00,0.35,0.70,1.00}_lbd2=12.00_mu2=1.00_c2=10.0_p2=0.00
lbd1 simu_beta1_p1_0.00 simu_beta2_p1_0.00 simu_beta1_p1_0.35 simu_beta2_p1_0.35 simu_beta1_p1_0.70 simu_beta2_p1_0.70 simu_beta1_p1_1.00 simu_beta2_p1_1.00
1.1 0.0921 0.1667 0.0656 0.1692 0.0407 0.1714 0.0192 0.1735
1.4 0.2863 0.1668 0.2045 0.1761 0.1272 0.1853 0.0639 0.1923
1.7 0.4122 0.1668 0.2957 0.1832 0.1866 0.1985 0.0989 0.2112
2.0 0.4998 0.1669 0.3597 0.1901 0.2305 0.2117 0.1278 0.2288
2.3 0.5656 0.1669 0.4081 0.1970 0.2650 0.2240 0.1532 0.2458
2.6 0.6156 0.1665 0.4455 0.2037 0.2938 0.2363 0.1758 0.2620
2.9 0.6553 0.1671 0.4757 0.2102 0.3176 0.2483 0.1967 0.2777
3.2 0.6876 0.1665 0.5008 0.2163 0.3383 0.2598 0.2158 0.2923
3.5 0.7143 0.1668 0.5219 0.2228 0.3567 0.2706 0.2340 0.3067
3.8 0.7370 0.1667 0.5397 0.2290 0.3734 0.2817 0.2512 0.3207
4.1 0.7561 0.1666 0.5553 0.2354 0.3886 0.2923 0.2673 0.3340
4.4 0.7727 0.1670 0.5694 0.2415 0.4023 0.3023 0.2824 0.3464
4.7 0.7874 0.1664 0.5811 0.2473 0.4154 0.3123 0.2966 0.3586
5.0 0.7999 0.1667 0.5926 0.2533 0.4273 0.3217 0.3106 0.3706



==> ffig3.dat <==
#lbd1=1.20_mu1=1.00_c1=1.00_p1=(0.00,1.00,0.001)_lbd2={9.90,11.00}_mu2=1.00_c2=10.00_p2=0.00
p1 beta1_lbd2_9.90 beta1_lbd2_11.00 beta2_lbd2_9.90 beta2_lbd2_11.00
0.000 0.166666666667 0.166666666667 0.000000000000 0.090909090909
0.001 0.166500000000 0.166515158637 0.000000000000 0.090925619058
0.002 0.166333333333 0.166363664854 0.000000000000 0.090942145652
0.003 0.166166666667 0.166212185319 0.000000000000 0.090958670692
0.004 0.166000000000 0.166060720038 0.000000000000 0.090975194178
0.005 0.165833333333 0.165909269013 0.000000000000 0.090991716108
0.006 0.165666666667 0.165757832247 0.000000000000 0.091008236482
0.007 0.165500000000 0.165606409744 0.000000000000 0.091024755301
0.008 0.165333333333 0.165455001507 0.000000000000 0.091041272563
0.009 0.165166666667 0.165303607540 0.000000000000 0.091057788268
0.010 0.165000000000 0.165152227845 0.000000000000 0.091074302417
0.011 0.164833333333 0.165000862426 0.000000000000 0.091090815008
0.012 0.164666666667 0.164849511287 0.000000000000 0.091107326041
0.013 0.164500000000 0.164698174430 0.000000000000 0.091123835517
0.014 0.164333333333 0.164546851859 0.000000000000 0.091140343434
0.015 0.164166666667 0.164395543578 0.000000000000 0.091156849792
0.016 0.164000000000 0.164244249589 0.000000000000 0.091173354590
0.017 0.163833333333 0.164092969895 0.000000000000 0.091189857830
0.018 0.163666666667 0.163941704502 0.000000000000 0.091206359509
0.019 0.163500000000 0.163790453410 0.000000000000 0.091222859628
0.020 0.163333333333 0.163639216624 0.000000000000 0.091239358186
0.021 0.163166666667 0.163487994147 0.000000000000 0.091255855184
0.022 0.163000000000 0.163336785983 0.000000000000 0.091272350620
0.023 0.162833333333 0.163185592134 0.000000000000 0.091288844494
0.024 0.162666666667 0.163034412604 0.000000000000 0.091305336807
0.025 0.162500000000 0.162883247395 0.000000000000 0.091321827557
0.026 0.162333333333 0.162732096513 0.000000000000 0.091338316744
0.027 0.162166666667 0.162580959958 0.000000000000 0.091354804368
0.028 0.162000000000 0.162429837736 0.000000000000 0.091371290429
0.029 0.161833333333 0.162278729849 0.000000000000 0.091387774926
0.030 0.161666666667 0.162127636300 0.000000000000 0.091404257858
0.031 0.161500000000 0.161976557093 0.000000000000 0.091420739226
0.032 0.161333333333 0.161825492230 0.000000000000 0.091437219029
0.033 0.161166666667 0.161674441716 0.000000000000 0.091453697267
0.034 0.161000000000 0.161523405552 0.000000000000 0.091470173940
0.035 0.160833333333 0.161372383744 0.000000000000 0.091486649046
0.036 0.160666666667 0.161221376293 0.000000000000 0.091503122586
0.037 0.160500000000 0.161070383203 0.000000000000 0.091519594560
0.038 0.160333333333 0.160919404477 0.000000000000 0.091536064966
0.039 0.160166666667 0.160768440118 0.000000000000 0.091552533805
0.040 0.160000000000 0.160617490131 0.000000000000 0.091569001077
0.041 0.159833333333 0.160466554517 0.000000000000 0.091585466780
0.042 0.159666666667 0.160315633280 0.000000000000 0.091601930915
0.043 0.159500000000 0.160164726423 0.000000000000 0.091618393481
0.044 0.159333333333 0.160013833949 0.000000000000 0.091634854478
0.045 0.159166666667 0.159862955863 0.000000000000 0.091651313906
0.046 0.159000000000 0.159712092165 0.000000000000 0.091667771764
0.047 0.158833333333 0.159561242861 0.000000000000 0.091684228051
0.048 0.158666666667 0.159410407953 0.000000000000 0.091700682769
0.049 0.158500000000 0.159259587445 0.000000000000 0.091717135915
0.050 0.158333333333 0.159108781339 0.000000000000 0.091733587490
0.051 0.158166666667 0.158957989638 0.000000000000 0.091750037494
0.052 0.158000000000 0.158807212347 0.000000000000 0.091766485926
0.053 0.157833333333 0.158656449467 0.000000000000 0.091782932785
0.054 0.157666666667 0.158505701003 0.000000000000 0.091799378072
0.055 0.157500000000 0.158354966957 0.000000000000 0.091815821787
0.056 0.157333333333 0.158204247332 0.000000000000 0.091832263927
0.057 0.157166666667 0.158053542132 0.000000000000 0.091848704495
0.058 0.157000000000 0.157902851359 0.000000000000 0.091865143488
0.059 0.156833333333 0.157752175018 0.000000000000 0.091881580907
0.060 0.156666666667 0.157601513111 0.000000000000 0.091898016752
0.061 0.156500000000 0.157450865640 0.000000000000 0.091914451021
0.062 0.156333333333 0.157300232610 0.000000000000 0.091930883715
0.063 0.156166666667 0.157149614024 0.000000000000 0.091947314834
0.064 0.156000000000 0.156999009884 0.000000000000 0.091963744376
0.065 0.155833333333 0.156848420194 0.000000000000 0.091980172343
0.066 0.155666666667 0.156697844956 0.000000000000 0.091996598732
0.067 0.155500000000 0.156547284175 0.000000000000 0.092013023545
0.068 0.155333333333 0.156396737852 0.000000000000 0.092029446780
0.069 0.155166666667 0.156246205991 0.000000000000 0.092045868437
0.070 0.155000000000 0.156095688596 0.000000000000 0.092062288517
0.071 0.154833333333 0.155945185669 0.000000000000 0.092078707018
0.072 0.154666666667 0.155794697214 0.000000000000 0.092095123940
0.073 0.154500000000 0.155644223232 0.000000000000 0.092111539284
0.074 0.154333333333 0.155493763729 0.000000000000 0.092127953048
0.075 0.154166666667 0.155343318706 0.000000000000 0.092144365232
0.076 0.154000000000 0.155192888167 0.000000000000 0.092160775836
0.077 0.153833333333 0.155042472115 0.000000000000 0.092177184860
0.078 0.153666666667 0.154892070552 0.000000000000 0.092193592303
0.079 0.153500000000 0.154741683483 0.000000000000 0.092209998166
0.080 0.153333333333 0.154591310909 0.000000000000 0.092226402446
0.081 0.153166666667 0.154440952835 0.000000000000 0.092242805145
0.082 0.153000000000 0.154290609263 0.000000000000 0.092259206262
0.083 0.152833333333 0.154140280196 0.000000000000 0.092275605797
0.084 0.152666666667 0.153989965637 0.000000000000 0.092292003749
0.085 0.152500000000 0.153839665590 0.000000000000 0.092308400117
0.086 0.152333333333 0.153689380056 0.000000000000 0.092324794903
0.087 0.152166666667 0.153539109041 0.000000000000 0.092341188105
0.088 0.152000000000 0.153388852545 0.000000000000 0.092357579722
0.089 0.151833333333 0.153238610574 0.000000000000 0.092373969756
0.090 0.151666666667 0.153088383128 0.000000000000 0.092390358204
0.091 0.151500000000 0.152938170212 0.000000000000 0.092406745068
0.092 0.151333333333 0.152787971829 0.000000000000 0.092423130346
0.093 0.151166666667 0.152637787981 0.000000000000 0.092439514038
0.094 0.151000000000 0.152487618672 0.000000000000 0.092455896145
0.095 0.150833333333 0.152337463904 0.000000000000 0.092472276665
0.096 0.150666666667 0.152187323681 0.000000000000 0.092488655598
0.097 0.150500000000 0.152037198005 0.000000000000 0.092505032945
0.098 0.150333333333 0.151887086880 0.000000000000 0.092521408704
0.099 0.150166666667 0.151736990309 0.000000000000 0.092537782875
0.100 0.150000000000 0.151586908294 0.000000000000 0.092554155459
0.101 0.149833333333 0.151436840839 0.000000000000 0.092570526454
0.102 0.149666666667 0.151286787946 0.000000000000 0.092586895860
0.103 0.149500000000 0.151136749619 0.000000000000 0.092603263678
0.104 0.149333333333 0.150986725861 0.000000000000 0.092619629906
0.105 0.149166666667 0.150836716673 0.000000000000 0.092635994545
0.106 0.149000000000 0.150686722061 0.000000000000 0.092652357593
0.107 0.148833333333 0.150536742025 0.000000000000 0.092668719052
0.108 0.148666666667 0.150386776571 0.000000000000 0.092685078920
0.109 0.148500000000 0.150236825699 0.000000000000 0.092701437196
0.110 0.148333333333 0.150086889414 0.000000000000 0.092717793882
0.111 0.148166666667 0.149936967718 0.000000000000 0.092734148976
0.112 0.148000000000 0.149787060614 0.000000000000 0.092750502478
0.113 0.147833333333 0.149637168105 0.000000000000 0.092766854388
0.114 0.147666666667 0.149487290195 0.000000000000 0.092783204706
0.115 0.147500000000 0.149337426886 0.000000000000 0.092799553431
0.116 0.147333333333 0.149187578180 0.000000000000 0.092815900562
0.117 0.147166666667 0.149037744081 0.000000000000 0.092832246100
0.118 0.147000000000 0.148887924593 0.000000000000 0.092848590044
0.119 0.146833333333 0.148738119717 0.000000000000 0.092864932395
0.120 0.146666666667 0.148588329457 0.000000000000 0.092881273150
0.121 0.146500000000 0.148438553815 0.000000000000 0.092897612311
0.122 0.146333333333 0.148288792795 0.000000000000 0.092913949877
0.123 0.146166666667 0.148139046399 0.000000000000 0.092930285847
0.124 0.146000000000 0.147989314631 0.000000000000 0.092946620222
0.125 0.145833333333 0.147839597493 0.000000000000 0.092962953001
0.126 0.145666666667 0.147689894988 0.000000000000 0.092979284183
0.127 0.145500000000 0.147540207119 0.000000000000 0.092995613769
0.128 0.145333333333 0.147390533889 0.000000000000 0.093011941758
0.129 0.145166666667 0.147240875300 0.000000000000 0.093028268149
0.130 0.145000000000 0.147091231357 0.000000000000 0.093044592943
0.131 0.144833333333 0.146941602061 0.000000000000 0.093060916139
0.132 0.144666666667 0.146791987416 0.000000000000 0.093077237736
0.133 0.144500000000 0.146642387423 0.000000000000 0.093093557736
0.134 0.144333333333 0.146492802088 0.000000000000 0.093109876136
0.135 0.144166666667 0.146343231411 0.000000000000 0.093126192937
0.136 0.144000000000 0.146193675396 0.000000000000 0.093142508139
0.137 0.143833333333 0.146044134046 0.000000000000 0.093158821740
0.138 0.143666666667 0.145894607363 0.000000000000 0.093175133742
0.139 0.143500000000 0.145745095352 0.000000000000 0.093191444143
0.140 0.143333333333 0.145595598013 0.000000000000 0.093207752944
0.141 0.143166666667 0.145446115351 0.000000000000 0.093224060144
0.142 0.143000000000 0.145296647368 0.000000000000 0.093240365742
0.143 0.142833333333 0.145147194066 0.000000000000 0.093256669738
0.144 0.142666666667 0.144997755450 0.000000000000 0.093272972133
0.145 0.142500000000 0.144848331521 0.000000000000 0.093289272925
0.146 0.142333333333 0.144698922282 0.000000000000 0.093305572115
0.147 0.142166666667 0.144549527737 0.000000000000 0.093321869701
0.148 0.142000000000 0.144400147887 0.000000000000 0.093338165685
0.149 0.141833333333 0.144250782737 0.000000000000 0.093354460065
0.150 0.141666666667 0.144101432288 0.000000000000 0.093370752841
0.151 0.141500000000 0.143952096544 0.000000000000 0.093387044013
0.152 0.141333333333 0.143802775507 0.000000000000 0.093403333581
0.153 0.141166666667 0.143653469180 0.000000000000 0.093419621544
0.154 0.141000000000 0.143504177566 0.000000000000 0.093435907902
0.155 0.140833333333 0.143354900667 0.000000000000 0.093452192654
0.156 0.140666666667 0.143205638487 0.000000000000 0.093468475801
0.157 0.140500000000 0.143056391029 0.000000000000 0.093484757342
0.158 0.140333333333 0.142907158294 0.000000000000 0.093501037277
0.159 0.140166666667 0.142757940287 0.000000000000 0.093517315605
0.160 0.140000000000 0.142608737009 0.000000000000 0.093533592326
0.161 0.139833333333 0.142459548463 0.000000000000 0.093549867440
0.162 0.139666666667 0.142310374653 0.000000000000 0.093566140947
0.163 0.139500000000 0.142161215580 0.000000000000 0.093582412846
0.164 0.139333333333 0.142012071248 0.000000000000 0.093598683137
0.165 0.139166666667 0.141862941660 0.000000000000 0.093614951819
0.166 0.139000000000 0.141713826818 0.000000000000 0.093631218893
0.167 0.138833333333 0.141564726725 0.000000000000 0.093647484357
0.168 0.138666666667 0.141415641383 0.000000000000 0.093663748213
0.169 0.138500000000 0.141266570796 0.000000000000 0.093680010459
0.170 0.138333333333 0.141117514967 0.000000000000 0.093696271095
0.171 0.138166666667 0.140968473897 0.000000000000 0.093712530120
0.172 0.138000000000 0.140819447590 0.000000000000 0.093728787536
0.173 0.137833333333 0.140670436048 0.000000000000 0.093745043340
0.174 0.137666666667 0.140521439275 0.000000000000 0.093761297534
0.175 0.137500000000 0.140372457272 0.000000000000 0.093777550116
0.176 0.137333333333 0.140223490043 0.000000000000 0.093793801086
0.177 0.137166666667 0.140074537591 0.000000000000 0.093810050445
0.178 0.137000000000 0.139925599917 0.000000000000 0.093826298191
0.179 0.136833333333 0.139776677025 0.000000000000 0.093842544324
0.180 0.136666666667 0.139627768918 0.000000000000 0.093858788845
0.181 0.136500000000 0.139478875598 0.000000000000 0.093875031753
0.182 0.136333333333 0.139329997068 0.000000000000 0.093891273047
0.183 0.136166666667 0.139181133330 0.000000000000 0.093907512728
0.184 0.136000000000 0.139032284387 0.000000000000 0.093923750794
0.185 0.135833333333 0.138883450243 0.000000000000 0.093939987246
0.186 0.135666666667 0.138734630899 0.000000000000 0.093956222084
0.187 0.135500000000 0.138585826359 0.000000000000 0.093972455306
0.188 0.135333333333 0.138437036624 0.000000000000 0.093988686914
0.189 0.135166666667 0.138288261698 0.000000000000 0.094004916906
0.190 0.135000000000 0.138139501584 0.000000000000 0.094021145282
0.191 0.134833333333 0.137990756283 0.000000000000 0.094037372042
0.192 0.134666666667 0.137842025799 0.000000000000 0.094053597186
0.193 0.134500000000 0.137693310135 0.000000000000 0.094069820713
0.194 0.134333333333 0.137544609293 0.000000000000 0.094086042623
0.195 0.134166666667 0.137395923275 0.000000000000 0.094102262915
0.196 0.134000000000 0.137247252084 0.000000000000 0.094118481591
0.197 0.133833333333 0.137098595724 0.000000000000 0.094134698648
0.198 0.133666666667 0.136949954196 0.000000000000 0.094150914088
0.199 0.133500000000 0.136801327504 0.000000000000 0.094167127909
0.200 0.133333333333 0.136652715649 0.000000000000 0.094183340111
0.201 0.133166666667 0.136504118635 0.000000000000 0.094199550694
0.202 0.133000000000 0.136355536464 0.000000000000 0.094215759659
0.203 0.132833333333 0.136206969138 0.000000000000 0.094231967003
0.204 0.132666666667 0.136058416662 0.000000000000 0.094248172728
0.205 0.132500000000 0.135909879036 0.000000000000 0.094264376832
0.206 0.132333333333 0.135761356264 0.000000000000 0.094280579317
0.207 0.132166666667 0.135612848348 0.000000000000 0.094296780180
0.208 0.132000000000 0.135464355291 0.000000000000 0.094312979423
0.209 0.131833333333 0.135315877095 0.000000000000 0.094329177044
0.210 0.131666666667 0.135167413764 0.000000000000 0.094345373044
0.211 0.131500000000 0.135018965299 0.000000000000 0.094361567422
0.212 0.131333333333 0.134870531703 0.000000000000 0.094377760178
0.213 0.131166666667 0.134722112980 0.000000000000 0.094393951311
0.214 0.131000000000 0.134573709131 0.000000000000 0.094410140822
0.215 0.130833333333 0.134425320158 0.000000000000 0.094426328710
0.216 0.130666666667 0.134276946066 0.000000000000 0.094442514975
0.217 0.130500000000 0.134128586856 0.000000000000 0.094458699616
0.218 0.130333333333 0.133980242530 0.000000000000 0.094474882633
0.219 0.130166666667 0.133831913092 0.000000000000 0.094491064026
0.220 0.130000000000 0.133683598543 0.000000000000 0.094507243795
0.221 0.129833333333 0.133535298888 0.000000000000 0.094523421940
0.222 0.129666666667 0.133387014127 0.000000000000 0.094539598459
0.223 0.129500000000 0.133238744264 0.000000000000 0.094555773353
0.224 0.129333333333 0.133090489301 0.000000000000 0.094571946622
0.225 0.129166666667 0.132942249240 0.000000000000 0.094588118265
0.226 0.129000000000 0.132794024085 0.000000000000 0.094604288282
0.227 0.128833333333 0.132645813838 0.000000000000 0.094620456672
0.228 0.128666666667 0.132497618501 0.000000000000 0.094636623436
0.229 0.128500000000 0.132349438077 0.000000000000 0.094652788573
0.230 0.128333333333 0.132201272568 0.000000000000 0.094668952083
0.231 0.128166666667 0.132053121977 0.000000000000 0.094685113966
0.232 0.128000000000 0.131904986307 0.000000000000 0.094701274221
0.233 0.127833333333 0.131756865560 0.000000000000 0.094717432848
0.234 0.127666666667 0.131608759738 0.000000000000 0.094733589847
0.235 0.127500000000 0.131460668844 0.000000000000 0.094749745217
0.236 0.127333333333 0.131312592880 0.000000000000 0.094765898958
0.237 0.127166666667 0.131164531850 0.000000000000 0.094782051071
0.238 0.127000000000 0.131016485755 0.000000000000 0.094798201554
0.239 0.126833333333 0.130868454599 0.000000000000 0.094814350407
0.240 0.126666666667 0.130720438383 0.000000000000 0.094830497631
0.241 0.126500000000 0.130572437109 0.000000000000 0.094846643224
0.242 0.126333333333 0.130424450782 0.000000000000 0.094862787187
0.243 0.126166666667 0.130276479402 0.000000000000 0.094878929520
0.244 0.126000000000 0.130128522973 0.000000000000 0.094895070221
0.245 0.125833333333 0.129980581497 0.000000000000 0.094911209291
0.246 0.125666666667 0.129832654976 0.000000000000 0.094927346730
0.247 0.125500000000 0.129684743413 0.000000000000 0.094943482537
0.248 0.125333333333 0.129536846811 0.000000000000 0.094959616712
0.249 0.125166666667 0.129388965171 0.000000000000 0.094975749254
0.250 0.125000000000 0.129241098497 0.000000000000 0.094991880164
0.251 0.124833333333 0.129093246791 0.000000000000 0.095008009441
0.252 0.124666666667 0.128945410055 0.000000000000 0.095024137085
0.253 0.124500000000 0.128797588291 0.000000000000 0.095040263096
0.254 0.124333333333 0.128649781503 0.000000000000 0.095056387472
0.255 0.124166666667 0.128501989692 0.000000000000 0.095072510215
0.256 0.124000000000 0.128354212861 0.000000000000 0.095088631324
0.257 0.123833333333 0.128206451013 0.000000000000 0.095104750799
0.258 0.123666666667 0.128058704150 0.000000000000 0.095120868638
0.259 0.123500000000 0.127910972274 0.000000000000 0.095136984843
0.260 0.123333333333 0.127763255388 0.000000000000 0.095153099412
0.261 0.123166666667 0.127615553494 0.000000000000 0.095169212346
0.262 0.123000000000 0.127467866594 0.000000000000 0.095185323644
0.263 0.122833333333 0.127320194692 0.000000000000 0.095201433306
0.264 0.122666666667 0.127172537789 0.000000000000 0.095217541332
0.265 0.122500000000 0.127024895888 0.000000000000 0.095233647721
0.266 0.122333333333 0.126877268991 0.000000000000 0.095249752474
0.267 0.122166666667 0.126729657101 0.000000000000 0.095265855589
0.268 0.122000000000 0.126582060220 0.000000000000 0.095281957067
0.269 0.121833333333 0.126434478350 0.000000000000 0.095298056907
0.270 0.121666666667 0.126286911495 0.000000000000 0.095314155110
0.271 0.121500000000 0.126139359655 0.000000000000 0.095330251674
0.272 0.121333333333 0.125991822834 0.000000000000 0.095346346600
0.273 0.121166666667 0.125844301034 0.000000000000 0.095362439887
0.274 0.121000000000 0.125696794258 0.000000000000 0.095378531535
0.275 0.120833333333 0.125549302508 0.000000000000 0.095394621545
0.276 0.120666666667 0.125401825785 0.000000000000 0.095410709914
0.277 0.120500000000 0.125254364093 0.000000000000 0.095426796644
0.278 0.120333333333 0.125106917434 0.000000000000 0.095442881734
0.279 0.120166666667 0.124959485810 0.000000000000 0.095458965184
0.280 0.120000000000 0.124812069224 0.000000000000 0.095475046994
0.281 0.119833333333 0.124664667678 0.000000000000 0.095491127162
0.282 0.119666666667 0.124517281174 0.000000000000 0.095507205690
0.283 0.119500000000 0.124369909715 0.000000000000 0.095523282577
0.284 0.119333333333 0.124222553303 0.000000000000 0.095539357821
0.285 0.119166666667 0.124075211940 0.000000000000 0.095555431425
0.286 0.119000000000 0.123927885629 0.000000000000 0.095571503386
0.287 0.118833333333 0.123780574372 0.000000000000 0.095587573705
0.288 0.118666666667 0.123633278172 0.000000000000 0.095603642381
0.289 0.118500000000 0.123485997030 0.000000000000 0.095619709415
0.290 0.118333333333 0.123338730949 0.000000000000 0.095635774806
0.291 0.118166666667 0.123191479931 0.000000000000 0.095651838553
0.292 0.118000000000 0.123044243979 0.000000000000 0.095667900657
0.293 0.117833333333 0.122897023096 0.000000000000 0.095683961117
0.294 0.117666666667 0.122749817282 0.000000000000 0.095700019933
0.295 0.117500000000 0.122602626541 0.000000000000 0.095716077105
0.296 0.117333333333 0.122455450875 0.000000000000 0.095732132632
0.297 0.117166666667 0.122308290286 0.000000000000 0.095748186514
0.298 0.117000000000 0.122161144777 0.000000000000 0.095764238752
0.299 0.116833333333 0.122014014349 0.000000000000 0.095780289344
0.300 0.116666666667 0.121866899006 0.000000000000 0.095796338290
0.301 0.116500000000 0.121719798749 0.000000000000 0.095812385591
0.302 0.116333333333 0.121572713580 0.000000000000 0.095828431246
0.303 0.116166666667 0.121425643503 0.000000000000 0.095844475254
0.304 0.116000000000 0.121278588518 0.000000000000 0.095860517616
0.305 0.115833333333 0.121131548630 0.000000000000 0.095876558331
0.306 0.115666666667 0.120984523839 0.000000000000 0.095892597399
0.307 0.115500000000 0.120837514148 0.000000000000 0.095908634820
0.308 0.115333333333 0.120690519559 0.000000000000 0.095924670594
0.309 0.115166666667 0.120543540075 0.000000000000 0.095940704719
0.310 0.115000000000 0.120396575698 0.000000000000 0.095956737197
0.311 0.114833333333 0.120249626430 0.000000000000 0.095972768026
0.312 0.114666666667 0.120102692273 0.000000000000 0.095988797207
0.313 0.114500000000 0.119955773230 0.000000000000 0.096004824739
0.314 0.114333333333 0.119808869302 0.000000000000 0.096020850622
0.315 0.114166666667 0.119661980493 0.000000000000 0.096036874855
0.316 0.114000000000 0.119515106804 0.000000000000 0.096052897440
0.317 0.113833333333 0.119368248237 0.000000000000 0.096068918374
0.318 0.113666666667 0.119221404796 0.000000000000 0.096084937659
0.319 0.113500000000 0.119074576481 0.000000000000 0.096100955293
0.320 0.113333333333 0.118927763295 0.000000000000 0.096116971277
0.321 0.113166666667 0.118780965241 0.000000000000 0.096132985610
0.322 0.113000000000 0.118634182320 0.000000000000 0.096148998292
0.323 0.112833333333 0.118487414536 0.000000000000 0.096165009323
0.324 0.112666666667 0.118340661889 0.000000000000 0.096181018703
0.325 0.112500000000 0.118193924383 0.000000000000 0.096197026431
0.326 0.112333333333 0.118047202019 0.000000000000 0.096213032507
0.327 0.112166666667 0.117900494800 0.000000000000 0.096229036931
0.328 0.112000000000 0.117753802728 0.000000000000 0.096245039702
0.329 0.111833333333 0.117607125804 0.000000000000 0.096261040821
0.330 0.111666666667 0.117460464032 0.000000000000 0.096277040287
0.331 0.111500000000 0.117313817414 0.000000000000 0.096293038100
0.332 0.111333333333 0.117167185951 0.000000000000 0.096309034260
0.333 0.111166666667 0.117020569646 0.000000000000 0.096325028766
0.334 0.111000000000 0.116873968501 0.000000000000 0.096341021618
0.335 0.110833333333 0.116727382518 0.000000000000 0.096357012816
0.336 0.110666666667 0.116580811699 0.000000000000 0.096373002360
0.337 0.110500000000 0.116434256047 0.000000000000 0.096388990249
0.338 0.110333333333 0.116287715563 0.000000000000 0.096404976484
0.339 0.110166666667 0.116141190251 0.000000000000 0.096420961064
0.340 0.110000000000 0.115994680111 0.000000000000 0.096436943988
0.341 0.109833333333 0.115848185146 0.000000000000 0.096452925257
0.342 0.109666666667 0.115701705359 0.000000000000 0.096468904870
0.343 0.109500000000 0.115555240751 0.000000000000 0.096484882827
0.344 0.109333333333 0.115408791325 0.000000000000 0.096500859128
0.345 0.109166666667 0.115262357082 0.000000000000 0.096516833773
0.346 0.109000000000 0.115115938025 0.000000000000 0.096532806761
0.347 0.108833333333 0.114969534156 0.000000000000 0.096548778092
0.348 0.108666666667 0.114823145477 0.000000000000 0.096564747766
0.349 0.108500000000 0.114676771991 0.000000000000 0.096580715783
0.350 0.108333333333 0.114530413698 0.000000000000 0.096596682142
0.351 0.108166666667 0.114384070603 0.000000000000 0.096612646843
0.352 0.108000000000 0.114237742705 0.000000000000 0.096628609887
0.353 0.107833333333 0.114091430009 0.000000000000 0.096644571272
0.354 0.107666666667 0.113945132515 0.000000000000 0.096660530998
0.355 0.107500000000 0.113798850226 0.000000000000 0.096676489066
0.356 0.107333333333 0.113652583144 0.000000000000 0.096692445475
0.357 0.107166666667 0.113506331272 0.000000000000 0.096708400225
0.358 0.107000000000 0.113360094610 0.000000000000 0.096724353315
0.359 0.106833333333 0.113213873162 0.000000000000 0.096740304746
0.360 0.106666666667 0.113067666929 0.000000000000 0.096756254517
0.361 0.106500000000 0.112921475913 0.000000000000 0.096772202628
0.362 0.106333333333 0.112775300117 0.000000000000 0.096788149078
0.363 0.106166666667 0.112629139543 0.000000000000 0.096804093868
0.364 0.106000000000 0.112482994193 0.000000000000 0.096820036997
0.365 0.105833333333 0.112336864068 0.000000000000 0.096835978465
0.366 0.105666666667 0.112190749171 0.000000000000 0.096851918272
0.367 0.105500000000 0.112044649504 0.000000000000 0.096867856418
0.368 0.105333333333 0.111898565069 0.000000000000 0.096883792902
0.369 0.105166666667 0.111752495868 0.000000000000 0.096899727724
0.370 0.105000000000 0.111606441903 0.000000000000 0.096915660883
0.371 0.104833333333 0.111460403176 0.000000000000 0.096931592381
0.372 0.104666666667 0.111314379689 0.000000000000 0.096947522216
0.373 0.104500000000 0.111168371444 0.000000000000 0.096963450388
0.374 0.104333333333 0.111022378444 0.000000000000 0.096979376897
0.375 0.104166666667 0.110876400690 0.000000000000 0.096995301743
0.376 0.104000000000 0.110730438185 0.000000000000 0.097011224925
0.377 0.103833333333 0.110584490930 0.000000000000 0.097027146444
0.378 0.103666666667 0.110438558927 0.000000000000 0.097043066299
0.379 0.103500000000 0.110292642178 0.000000000000 0.097058984490
0.380 0.103333333333 0.110146740687 0.000000000000 0.097074901016
0.381 0.103166666667 0.110000854453 0.000000000000 0.097090815878
0.382 0.103000000000 0.109854983480 0.000000000000 0.097106729075
0.383 0.102833333333 0.109709127770 0.000000000000 0.097122640607
0.384 0.102666666667 0.109563287324 0.000000000000 0.097138550474
0.385 0.102500000000 0.109417462144 0.000000000000 0.097154458675
0.386 0.102333333333 0.109271652233 0.000000000000 0.097170365211
0.387 0.102166666667 0.109125857593 0.000000000000 0.097186270081
0.388 0.102000000000 0.108980078225 0.000000000000 0.097202173285
0.389 0.101833333333 0.108834314132 0.000000000000 0.097218074822
0.390 0.101666666667 0.108688565315 0.000000000000 0.097233974693
0.391 0.101500000000 0.108542831776 0.000000000000 0.097249872897
0.392 0.101333333333 0.108397113518 0.000000000000 0.097265769434
0.393 0.101166666667 0.108251410543 0.000000000000 0.097281664304
0.394 0.101000000000 0.108105722851 0.000000000000 0.097297557507
0.395 0.100833333333 0.107960050447 0.000000000000 0.097313449042
0.396 0.100666666667 0.107814393330 0.000000000000 0.097329338909
0.397 0.100500000000 0.107668751504 0.000000000000 0.097345227109
0.398 0.100333333333 0.107523124970 0.000000000000 0.097361113640
0.399 0.100166666667 0.107377513731 0.000000000000 0.097376998502
0.400 0.100000000000 0.107231917787 0.000000000000 0.097392881696
0.401 0.099833333333 0.107086337142 0.000000000000 0.097408763221
0.402 0.099666666667 0.106940771797 0.000000000000 0.097424643077
0.403 0.099500000000 0.106795221754 0.000000000000 0.097440521263
0.404 0.099333333333 0.106649687015 0.000000000000 0.097456397780
0.405 0.099166666667 0.106504167582 0.000000000000 0.097472272627
0.406 0.099000000000 0.106358663456 0.000000000000 0.097488145805
0.407 0.098833333333 0.106213174641 0.000000000000 0.097504017312
0.408 0.098666666667 0.106067701137 0.000000000000 0.097519887149
0.409 0.098500000000 0.105922242947 0.000000000000 0.097535755315
0.410 0.098333333333 0.105776800073 0.000000000000 0.097551621810
0.411 0.098166666667 0.105631372515 0.000000000000 0.097567486635
0.412 0.098000000000 0.105485960278 0.000000000000 0.097583349788
0.413 0.097833333333 0.105340563362 0.000000000000 0.097599211270
0.414 0.097666666667 0.105195181768 0.000000000000 0.097615071080
0.415 0.097500000000 0.105049815501 0.000000000000 0.097630929218
0.416 0.097333333333 0.104904464560 0.000000000000 0.097646785684
0.417 0.097166666667 0.104759128948 0.000000000000 0.097662640478
0.418 0.097000000000 0.104613808667 0.000000000000 0.097678493600
0.419 0.096833333333 0.104468503718 0.000000000000 0.097694345049
0.420 0.096666666667 0.104323214105 0.000000000000 0.097710194825
0.421 0.096500000000 0.104177939827 0.000000000000 0.097726042928
0.422 0.096333333333 0.104032680889 0.000000000000 0.097741889358
0.423 0.096166666667 0.103887437290 0.000000000000 0.097757734114
0.424 0.096000000000 0.103742209034 0.000000000000 0.097773577196
0.425 0.095833333333 0.103596996121 0.000000000000 0.097789418605
0.426 0.095666666667 0.103451798555 0.000000000000 0.097805258339
0.427 0.095500000000 0.103306616336 0.000000000000 0.097821096400
0.428 0.095333333333 0.103161449467 0.000000000000 0.097836932785
0.429 0.095166666667 0.103016297950 0.000000000000 0.097852767496
0.430 0.095000000000 0.102871161786 0.000000000000 0.097868600532
0.431 0.094833333333 0.102726040977 0.000000000000 0.097884431893
0.432 0.094666666667 0.102580935525 0.000000000000 0.097900261579
0.433 0.094500000000 0.102435845432 0.000000000000 0.097916089589
0.434 0.094333333333 0.102290770700 0.000000000000 0.097931915924
0.435 0.094166666667 0.102145711330 0.000000000000 0.097947740582
0.436 0.094000000000 0.102000667325 0.000000000000 0.097963563565
0.437 0.093833333333 0.101855638686 0.000000000000 0.097979384871
0.438 0.093666666667 0.101710625415 0.000000000000 0.097995204500
0.439 0.093500000000 0.101565627514 0.000000000000 0.098011022453
0.440 0.093333333333 0.101420644985 0.000000000000 0.098026838729
0.441 0.093166666667 0.101275677829 0.000000000000 0.098042653328
0.442 0.093000000000 0.101130726049 0.000000000000 0.098058466249
0.443 0.092833333333 0.100985789646 0.000000000000 0.098074277493
0.444 0.092666666667 0.100840868622 0.000000000000 0.098090087059
0.445 0.092500000000 0.100695962979 0.000000000000 0.098105894948
0.446 0.092333333333 0.100551072719 0.000000000000 0.098121701158
0.447 0.092166666667 0.100406197843 0.000000000000 0.098137505690
0.448 0.092000000000 0.100261338353 0.000000000000 0.098153308543
0.449 0.091833333333 0.100116494251 0.000000000000 0.098169109718
0.450 0.091666666667 0.099971665539 0.000000000000 0.098184909214
0.451 0.091500000000 0.099826852219 0.000000000000 0.098200707031
0.452 0.091333333333 0.099682054292 0.000000000000 0.098216503168
0.453 0.091166666667 0.099537271761 0.000000000000 0.098232297626
0.454 0.091000000000 0.099392504626 0.000000000000 0.098248090404
0.455 0.090833333333 0.099247752890 0.000000000000 0.098263881503
0.456 0.090666666667 0.099103016555 0.000000000000 0.098279670921
0.457 0.090500000000 0.098958295621 0.000000000000 0.098295458659
0.458 0.090333333333 0.098813590092 0.000000000000 0.098311244717
0.459 0.090166666667 0.098668899969 0.000000000000 0.098327029094
0.460 0.090000000000 0.098524225254 0.000000000000 0.098342811791
0.461 0.089833333333 0.098379565947 0.000000000000 0.098358592806
0.462 0.089666666667 0.098234922052 0.000000000000 0.098374372140
0.463 0.089500000000 0.098090293570 0.000000000000 0.098390149792
0.464 0.089333333333 0.097945680502 0.000000000000 0.098405925763
0.465 0.089166666667 0.097801082851 0.000000000000 0.098421700053
0.466 0.089000000000 0.097656500617 0.000000000000 0.098437472660
0.467 0.088833333333 0.097511933804 0.000000000000 0.098453243585
0.468 0.088666666667 0.097367382412 0.000000000000 0.098469012828
0.469 0.088500000000 0.097222846443 0.000000000000 0.098484780388
0.470 0.088333333333 0.097078325900 0.000000000000 0.098500546265
0.471 0.088166666667 0.096933820783 0.000000000000 0.098516310460
0.472 0.088000000000 0.096789331094 0.000000000000 0.098532072972
0.473 0.087833333333 0.096644856836 0.000000000000 0.098547833800
0.474 0.087666666667 0.096500398010 0.000000000000 0.098563592944
0.475 0.087500000000 0.096355954617 0.000000000000 0.098579350405
0.476 0.087333333333 0.096211526660 0.000000000000 0.098595106183
0.477 0.087166666667 0.096067114140 0.000000000000 0.098610860276
0.478 0.087000000000 0.095922717058 0.000000000000 0.098626612685
0.479 0.086833333333 0.095778335417 0.000000000000 0.098642363409
0.480 0.086666666667 0.095633969218 0.000000000000 0.098658112449
0.481 0.086500000000 0.095489618463 0.000000000000 0.098673859804
0.482 0.086333333333 0.095345283153 0.000000000000 0.098689605474
0.483 0.086166666667 0.095200963291 0.000000000000 0.098705349459
0.484 0.086000000000 0.095056658877 0.000000000000 0.098721091759
0.485 0.085833333333 0.094912369914 0.000000000000 0.098736832373
0.486 0.085666666667 0.094768096404 0.000000000000 0.098752571301
0.487 0.085500000000 0.094623838347 0.000000000000 0.098768308544
0.488 0.085333333333 0.094479595746 0.000000000000 0.098784044100
0.489 0.085166666667 0.094335368602 0.000000000000 0.098799777971
0.490 0.085000000000 0.094191156917 0.000000000000 0.098815510155
0.491 0.084833333333 0.094046960692 0.000000000000 0.098831240652
0.492 0.084666666667 0.093902779930 0.000000000000 0.098846969462
0.493 0.084500000000 0.093758614632 0.000000000000 0.098862696586
0.494 0.084333333333 0.093614464799 0.000000000000 0.098878422022
0.495 0.084166666667 0.093470330434 0.000000000000 0.098894145771
0.496 0.084000000000 0.093326211537 0.000000000000 0.098909867832
0.497 0.083833333333 0.093182108111 0.000000000000 0.098925588206
0.498 0.083666666667 0.093038020157 0.000000000000 0.098941306892
0.499 0.083500000000 0.092893947677 0.000000000000 0.098957023890
0.500 0.083500000000 0.092749890673 0.000000000000 0.098972739199
0.501 0.083168752739 0.092605849145 0.000019949163 0.098988452821
0.502 0.083004182001 0.092461823096 0.000039897131 0.099004164753
0.503 0.082839621129 0.092317812527 0.000059843904 0.099019874997
0.504 0.082675070130 0.092173817440 0.000079789479 0.099035583552
0.505 0.082510529015 0.092029837837 0.000099733857 0.099051290418
0.506 0.082345997790 0.091885873719 0.000119677036 0.099066995594
0.507 0.082181476466 0.091741925088 0.000139619014 0.099082699081
0.508 0.082016965050 0.091597991945 0.000159559792 0.099098400879
0.509 0.081852463550 0.091454074292 0.000179499368 0.099114100986
0.510 0.081687971977 0.091310172130 0.000199437740 0.099129799404
0.511 0.081523490338 0.091166285462 0.000219374909 0.099145496131
0.512 0.081359018641 0.091022414288 0.000239310872 0.099161191169
0.513 0.081194556896 0.090878558611 0.000259245629 0.099176884515
0.514 0.081030105110 0.090734718432 0.000279179179 0.099192576171
0.515 0.080865663294 0.090590893753 0.000299111520 0.099208266136
0.516 0.080701231454 0.090447084574 0.000319042652 0.099223954410
0.517 0.080536809600 0.090303290898 0.000338972574 0.099239640993
0.518 0.080372397740 0.090159512727 0.000358901284 0.099255325884
0.519 0.080207995882 0.090015750061 0.000378828782 0.099271009084
0.520 0.080043604036 0.089872002903 0.000398755066 0.099286690592
0.521 0.079879222210 0.089728271254 0.000418680136 0.099302370409
0.522 0.079714850412 0.089584555115 0.000438603990 0.099318048533
0.523 0.079550488651 0.089440854489 0.000458526628 0.099333724965
0.524 0.079386136935 0.089297169376 0.000478448048 0.099349399704
0.525 0.079221795273 0.089153499778 0.000498368250 0.099365072751
0.526 0.079057463673 0.089009845698 0.000518287232 0.099380744106
0.527 0.078893142144 0.088866207135 0.000538204993 0.099396413767
0.528 0.078728830695 0.088722584093 0.000558121532 0.099412081735
0.529 0.078564529333 0.088578976571 0.000578036849 0.099427748010
0.530 0.078400238068 0.088435384573 0.000597950941 0.099443412592
0.531 0.078235956907 0.088291808100 0.000617863809 0.099459075480
0.532 0.078071685860 0.088148247152 0.000637775451 0.099474736674
0.533 0.077907424935 0.088004701732 0.000657685867 0.099490396175
0.534 0.077743174140 0.087861171841 0.000677595054 0.099506053981
0.535 0.077578933483 0.087717657481 0.000697503012 0.099521710093
0.536 0.077414702974 0.087574158652 0.000717409741 0.099537364511
0.537 0.077250482620 0.087430675358 0.000737315238 0.099553017234
0.538 0.077086272431 0.087287207599 0.000757219503 0.099568668262
0.539 0.076922072414 0.087143755376 0.000777122536 0.099584317595
0.540 0.076757882578 0.087000318692 0.000797024334 0.099599965234
0.541 0.076593702931 0.086856897547 0.000816924897 0.099615611177
0.542 0.076429533482 0.086713491943 0.000836824224 0.099631255424
0.543 0.076265374240 0.086570101882 0.000856722314 0.099646897976
0.544 0.076101225212 0.086426727366 0.000876619166 0.099662538833
0.545 0.075937086407 0.086283368395 0.000896514779 0.099678177993
0.546 0.075772957833 0.086140024971 0.000916409151 0.099693815458
0.547 0.075608839500 0.085996697096 0.000936302283 0.099709451226
0.548 0.075444731415 0.085853384771 0.000956194172 0.099725085298
0.549 0.075280633586 0.085710087998 0.000976084818 0.099740717673
0.550 0.075116546023 0.085566806778 0.000995974219 0.099756348352
0.551 0.074952468733 0.085423541112 0.001015862376 0.099771977333
0.552 0.074788401725 0.085280291003 0.001035749286 0.099787604618
0.553 0.074624345007 0.085137056451 0.001055634949 0.099803230205
0.554 0.074460298588 0.084993837458 0.001075519363 0.099818854096
0.555 0.074296262475 0.084850634025 0.001095402528 0.099834476288
0.556 0.074132236678 0.084707446154 0.001115284443 0.099850096783
0.557 0.073968221205 0.084564273847 0.001135165107 0.099865715580
0.558 0.073804216063 0.084421117105 0.001155044518 0.099881332679
0.559 0.073640221262 0.084277975929 0.001174922675 0.099896948080
0.560 0.073476236810 0.084134850320 0.001194799579 0.099912561783
0.561 0.073312262714 0.083991740281 0.001214675227 0.099928173788
0.562 0.073148298984 0.083848645813 0.001234549618 0.099943784093
0.563 0.072984345628 0.083705566916 0.001254422752 0.099959392700
0.564 0.072820402653 0.083562503593 0.001274294628 0.099974999608
0.565 0.072656470069 0.083419455845 0.001294165244 0.099990604817
0.566 0.072492547883 0.083276423673 0.001314034600 0.100006208327
0.567 0.072328636104 0.083133407079 0.001333902694 0.100021810137
0.568 0.072164734741 0.082990406064 0.001353769526 0.100037410248
0.569 0.072000843801 0.082847420630 0.001373635095 0.100053008659
0.570 0.071836963293 0.082704450778 0.001393499399 0.100068605370
0.571 0.071673093224 0.082561496509 0.001413362437 0.100084200381
0.572 0.071509233604 0.082418557825 0.001433224210 0.100099793692
0.573 0.071345384441 0.082275634728 0.001453084714 0.100115385302
0.574 0.071181545742 0.082132727218 0.001472943950 0.100130975213
0.575 0.071017717517 0.081989835297 0.001492801917 0.100146563422
0.576 0.070853899773 0.081846958967 0.001512658613 0.100162149931
0.577 0.070690092519 0.081704098228 0.001532514038 0.100177734739
0.578 0.070526295762 0.081561253083 0.001552368190 0.100193317846
0.579 0.070362509512 0.081418423532 0.001572221069 0.100208899251
0.580 0.070198733775 0.081275609578 0.001592072674 0.100224478955
0.581 0.070034968562 0.081132811221 0.001611923003 0.100240056958
0.582 0.069871213879 0.080990028462 0.001631772055 0.100255633259
0.583 0.069707469735 0.080847261304 0.001651619830 0.100271207858
0.584 0.069543736139 0.080704509747 0.001671466327 0.100286780755
0.585 0.069380013097 0.080561773794 0.001691311544 0.100302351950
0.586 0.069216300620 0.080419053444 0.001711155480 0.100317921442
0.587 0.069052598714 0.080276348701 0.001730998136 0.100333489233
0.588 0.068888907388 0.080133659564 0.001750839508 0.100349055320
0.589 0.068725226651 0.079990986035 0.001770679598 0.100364619705
0.590 0.068561556510 0.079848328117 0.001790518403 0.100380182387
0.591 0.068397896973 0.079705685809 0.001810355922 0.100395743366
0.592 0.068234248049 0.079563059114 0.001830192156 0.100411302642
0.593 0.068070609746 0.079420448033 0.001850027101 0.100426860215
0.594 0.067906982072 0.079277852567 0.001869860759 0.100442416084
0.595 0.067743365035 0.079135272717 0.001889693127 0.100457970249
0.596 0.067579758644 0.078992708485 0.001909524205 0.100473522711
0.597 0.067416162906 0.078850159872 0.001929353991 0.100489073468
0.598 0.067252577829 0.078707626880 0.001949182485 0.100504622522
0.599 0.067089003423 0.078565109509 0.001969009686 0.100520169872
0.600 0.066925439694 0.078422607762 0.001988835593 0.100535715517
0.601 0.066761886651 0.078280121639 0.002008660204 0.100551259458
0.602 0.066598344303 0.078137651142 0.002028483519 0.100566801694
0.603 0.066434812656 0.077995196272 0.002048305537 0.100582342225
0.604 0.066271291720 0.077852757030 0.002068126256 0.100597881051
0.605 0.066107781503 0.077710333418 0.002087945676 0.100613418173
0.606 0.065944282012 0.077567925437 0.002107763797 0.100628953589
0.607 0.065780793255 0.077425533089 0.002127580615 0.100644487299
0.608 0.065617315242 0.077283156374 0.002147396132 0.100660019305
0.609 0.065453847979 0.077140795294 0.002167210346 0.100675549604
0.610 0.065290391475 0.076998449850 0.002187023256 0.100691078198
0.611 0.065126945738 0.076856120043 0.002206834860 0.100706605086
0.612 0.064963510776 0.076713805876 0.002226645159 0.100722130268
0.613 0.064800086597 0.076571507348 0.002246454150 0.100737653744
0.614 0.064636673209 0.076429224462 0.002266261833 0.100753175513
0.615 0.064473270620 0.076286957219 0.002286068208 0.100768695576
0.616 0.064309878838 0.076144705620 0.002305873272 0.100784213932
0.617 0.064146497872 0.076002469665 0.002325677026 0.100799730582
0.618 0.063983127729 0.075860249358 0.002345479467 0.100815245525
0.619 0.063819768417 0.075718044698 0.002365280596 0.100830758760
0.620 0.063656419945 0.075575855687 0.002385080411 0.100846270289
0.621 0.063493082319 0.075433682326 0.002404878911 0.100861780110
0.622 0.063329755550 0.075291524617 0.002424676095 0.100877288224
0.623 0.063166439643 0.075149382560 0.002444471962 0.100892794630
0.624 0.063003134608 0.075007256158 0.002464266512 0.100908299328
0.625 0.062839840452 0.074865145411 0.002484059743 0.100923802319
0.626 0.062676557184 0.074723050321 0.002503851655 0.100939303601
0.627 0.062513284810 0.074580970888 0.002523642245 0.100954803176
0.628 0.062350023340 0.074438907115 0.002543431514 0.100970301042
0.629 0.062186772782 0.074296859001 0.002563219461 0.100985797200
0.630 0.062023533142 0.074154826550 0.002583006084 0.101001291649
0.631 0.061860304430 0.074012809761 0.002602791382 0.101016784390
0.632 0.061697086652 0.073870808636 0.002622575355 0.101032275422
0.633 0.061533879818 0.073728823176 0.002642358002 0.101047764744
0.634 0.061370683935 0.073586853382 0.002662139321 0.101063252358
0.635 0.061207499011 0.073444899257 0.002681919312 0.101078738263
0.636 0.061044325054 0.073302960800 0.002701697973 0.101094222458
0.637 0.060881162071 0.073161038013 0.002721475304 0.101109704944
0.638 0.060718010071 0.073019130898 0.002741251304 0.101125185720
0.639 0.060554869062 0.072877239455 0.002761025972 0.101140664787
0.640 0.060391739052 0.072735363686 0.002780799307 0.101156142143
0.641 0.060228620048 0.072593503591 0.002800571307 0.101171617790
0.642 0.060065512058 0.072451659173 0.002820341973 0.101187091727
0.643 0.059902415091 0.072309830432 0.002840111302 0.101202563953
0.644 0.059739329153 0.072168017370 0.002859879295 0.101218034469
0.645 0.059576254254 0.072026219988 0.002879645949 0.101233503274
0.646 0.059413190401 0.071884438286 0.002899411265 0.101248970369
0.647 0.059250137601 0.071742672266 0.002919175240 0.101264435753
0.648 0.059087095863 0.071600921930 0.002938937875 0.101279899426
0.649 0.058924065195 0.071459187278 0.002958699168 0.101295361388
0.650 0.058761045604 0.071317468312 0.002978459119 0.101310821639
0.651 0.058598037098 0.071175765033 0.002998217725 0.101326280178
0.652 0.058435039685 0.071034077441 0.003017974988 0.101341737006
0.653 0.058272053374 0.070892405539 0.003037730904 0.101357192123
0.654 0.058109078171 0.070750749327 0.003057485474 0.101372645528
0.655 0.057946114084 0.070609108807 0.003077238697 0.101388097221
0.656 0.057783161122 0.070467483979 0.003096990571 0.101403547202
0.657 0.057620219292 0.070325874845 0.003116741096 0.101418995471
0.658 0.057457288602 0.070184281406 0.003136490270 0.101434442028
0.659 0.057294369060 0.070042703663 0.003156238094 0.101449886873
0.660 0.057131460674 0.069901141617 0.003175984565 0.101465330005
0.661 0.056968563450 0.069759595270 0.003195729683 0.101480771425
0.662 0.056805677399 0.069618064622 0.003215473447 0.101496211132
0.663 0.056642802526 0.069476549675 0.003235215855 0.101511649126
0.664 0.056479938840 0.069335050430 0.003254956908 0.101527085408
0.665 0.056317086348 0.069193566888 0.003274696604 0.101542519976
0.666 0.056154245059 0.069052099050 0.003294434942 0.101557952831
0.667 0.055991414980 0.068910646917 0.003314171922 0.101573383973
0.668 0.055828596118 0.068769210490 0.003333907541 0.101588813401
0.669 0.055665788483 0.068627789771 0.003353641800 0.101604241116
0.670 0.055502992080 0.068486384761 0.003373374697 0.101619667117
0.671 0.055340206919 0.068344995460 0.003393106232 0.101635091404
0.672 0.055177433006 0.068203621870 0.003412836403 0.101650513978
0.673 0.055014670350 0.068062263992 0.003432565210 0.101665934837
0.674 0.054851918958 0.067920921827 0.003452292652 0.101681353983
0.675 0.054689178838 0.067779595376 0.003472018727 0.101696771414
0.676 0.054526449998 0.067638284640 0.003491743435 0.101712187130
0.677 0.054363732445 0.067496989621 0.003511466774 0.101727601132
0.678 0.054201026187 0.067355710319 0.003531188745 0.101743013420
0.679 0.054038331232 0.067214446735 0.003550909346 0.101758423993
0.680 0.053875647588 0.067073198872 0.003570628575 0.101773832850
0.681 0.053712975261 0.066931966729 0.003590346433 0.101789239993
0.682 0.053550314261 0.066790750307 0.003610062918 0.101804645421
0.683 0.053387664594 0.066649549609 0.003629778029 0.101820049134
0.684 0.053225026268 0.066508364635 0.003649491766 0.101835451131
0.685 0.053062399291 0.066367195385 0.003669204126 0.101850851413
0.686 0.052899783670 0.066226041862 0.003688915111 0.101866249979
0.687 0.052737179413 0.066084904066 0.003708624718 0.101881646829
0.688 0.052574586528 0.065943781998 0.003728332946 0.101897041964
0.689 0.052412005023 0.065802675659 0.003748039795 0.101912435383
0.690 0.052249434905 0.065661585051 0.003767745264 0.101927827085
0.691 0.052086876181 0.065520510175 0.003787449352 0.101943217072
0.692 0.051924328859 0.065379451030 0.003807152057 0.101958605342
0.693 0.051761792948 0.065238407620 0.003826853380 0.101973991896
0.694 0.051599268454 0.065097379944 0.003846553319 0.101989376733
0.695 0.051436755385 0.064956368003 0.003866251873 0.102004759854
0.696 0.051274253749 0.064815371800 0.003885949041 0.102020141258
0.697 0.051111763553 0.064674391334 0.003905644822 0.102035520945
0.698 0.050949284804 0.064533426606 0.003925339216 0.102050898916
0.699 0.050786817512 0.064392477619 0.003945032221 0.102066275169
0.700 0.050624361682 0.064251544372 0.003964723837 0.102081649705
0.701 0.050461917323 0.064110626868 0.003984414062 0.102097022524
0.702 0.050299484442 0.063969725106 0.004004102896 0.102112393625
0.703 0.050137063047 0.063828839088 0.004023790338 0.102127763009
0.704 0.049974653145 0.063687968815 0.004043476386 0.102143130675
0.705 0.049812254744 0.063547114288 0.004063161041 0.102158496623
0.706 0.049649867852 0.063406275508 0.004082844301 0.102173860854
0.707 0.049487492475 0.063265452476 0.004102526165 0.102189223366
0.708 0.049325128622 0.063124645193 0.004122206632 0.102204584161
0.709 0.049162776299 0.062983853660 0.004141885701 0.102219943237
0.710 0.049000435516 0.062843077878 0.004161563372 0.102235300595
0.711 0.048838106278 0.062702317848 0.004181239643 0.102250656235
0.712 0.048675788593 0.062561573572 0.004200914514 0.102266010156
0.713 0.048513482470 0.062420845049 0.004220587983 0.102281362358
0.714 0.048351187915 0.062280132281 0.004240260051 0.102296712842
0.715 0.048188904936 0.062139435269 0.004259930715 0.102312061607
0.716 0.048026633541 0.061998754014 0.004279599975 0.102327408653
0.717 0.047864373736 0.061858088517 0.004299267830 0.102342753980
0.718 0.047702125530 0.061717438780 0.004318934279 0.102358097588
0.719 0.047539888930 0.061576804802 0.004338599322 0.102373439476
0.720 0.047377663943 0.061436186585 0.004358262956 0.102388779645
0.721 0.047215450577 0.061295584130 0.004377925183 0.102404118095
0.722 0.047053248839 0.061154997437 0.004397585999 0.102419454825
0.723 0.046891058737 0.061014426509 0.004417245406 0.102434789835
0.724 0.046728880278 0.060873871345 0.004436903401 0.102450123126
0.725 0.046566713470 0.060733331948 0.004456559983 0.102465454697
0.726 0.046404558319 0.060592808316 0.004476215153 0.102480784547
0.727 0.046242414834 0.060452300453 0.004495868909 0.102496112678
0.728 0.046080283022 0.060311808358 0.004515521250 0.102511439088
0.729 0.045918162890 0.060171332033 0.004535172175 0.102526763778
0.730 0.045756054445 0.060030871479 0.004554821683 0.102542086748
0.731 0.045593957696 0.059890426695 0.004574469774 0.102557407997
0.732 0.045431872649 0.059749997685 0.004594116447 0.102572727525
0.733 0.045269799312 0.059609584447 0.004613761700 0.102588045333
0.734 0.045107737692 0.059469186984 0.004633405532 0.102603361420
0.735 0.044945687797 0.059328805297 0.004653047944 0.102618675786
0.736 0.044783649633 0.059188439385 0.004672688933 0.102633988431
0.737 0.044621623209 0.059048089251 0.004692328500 0.102649299354
0.738 0.044459608532 0.058907754894 0.004711966643 0.102664608557
0.739 0.044297605608 0.058767436317 0.004731603361 0.102679916038
0.740 0.044135614446 0.058627133519 0.004751238653 0.102695221798
0.741 0.043973635053 0.058486846502 0.004770872519 0.102710525836
0.742 0.043811667436 0.058346575267 0.004790504957 0.102725828153
0.743 0.043649711602 0.058206319815 0.004810135967 0.102741128747
0.744 0.043487767558 0.058066080146 0.004829765549 0.102756427620
0.745 0.043325835313 0.057925856261 0.004849393699 0.102771724771
0.746 0.043163914873 0.057785648162 0.004869020419 0.102787020200
0.747 0.043002006245 0.057645455850 0.004888645708 0.102802313907
0.748 0.042840109438 0.057505279324 0.004908269563 0.102817605892
0.749 0.042678224457 0.057365118586 0.004927891985 0.102832896154
0.750 0.042516351312 0.057224973638 0.004947512972 0.102848184694
0.751 0.042354490007 0.057084844479 0.004967132524 0.102863471511
0.752 0.042192640552 0.056944731111 0.004986750640 0.102878756606
0.753 0.042030802954 0.056804633534 0.005006367319 0.102894039978
0.754 0.041868977219 0.056664551750 0.005025982559 0.102909321627
0.755 0.041707163354 0.056524485759 0.005045596361 0.102924601554
0.756 0.041545361368 0.056384435563 0.005065208723 0.102939879757
0.757 0.041383571267 0.056244401162 0.005084819644 0.102955156237
0.758 0.041221793059 0.056104382556 0.005104429124 0.102970430994
0.759 0.041060026750 0.055964379748 0.005124037162 0.102985704027
0.760 0.040898272349 0.055824392737 0.005143643756 0.103000975338
0.761 0.040736529862 0.055684421525 0.005163248906 0.103016244925
0.762 0.040574799296 0.055544466112 0.005182852611 0.103031512788
0.763 0.040413080659 0.055404526500 0.005202454870 0.103046778927
0.764 0.040251373958 0.055264602689 0.005222055682 0.103062043343
0.765 0.040089679200 0.055124694680 0.005241655046 0.103077306035
0.766 0.039927996392 0.054984802474 0.005261252963 0.103092567003
0.767 0.039766325542 0.054844926071 0.005280849429 0.103107826247
0.768 0.039604666657 0.054705065473 0.005300444446 0.103123083767
0.769 0.039443019743 0.054565220680 0.005320038011 0.103138339562
0.770 0.039281384808 0.054425391694 0.005339630124 0.103153593633
0.771 0.039119761860 0.054285578515 0.005359220785 0.103168845980
0.772 0.038958150905 0.054145781143 0.005378809991 0.103184096603
0.773 0.038796551950 0.054005999581 0.005398397743 0.103199345500
0.774 0.038634965003 0.053866233828 0.005417984040 0.103214592673
0.775 0.038473390071 0.053726483885 0.005437568880 0.103229838122
0.776 0.038311827161 0.053586749754 0.005457152263 0.103245081845
0.777 0.038150276280 0.053447031434 0.005476734188 0.103260323844
0.778 0.037988737434 0.053307328928 0.005496314654 0.103275564117
0.779 0.037827210633 0.053167642235 0.005515893661 0.103290802665
0.780 0.037665695881 0.053027971357 0.005535471206 0.103306039488
0.781 0.037504193187 0.052888316294 0.005555047290 0.103321274586
0.782 0.037342702558 0.052748677047 0.005574621912 0.103336507959
0.783 0.037181224001 0.052609053616 0.005594195071 0.103351739605
0.784 0.037019757522 0.052469446004 0.005613766765 0.103366969527
0.785 0.036858303129 0.052329854210 0.005633336994 0.103382197723
0.786 0.036696860829 0.052190278236 0.005652905758 0.103397424192
0.787 0.036535430629 0.052050718081 0.005672473055 0.103412648937
0.788 0.036374012537 0.051911173747 0.005692038884 0.103427871955
0.789 0.036212606558 0.051771645235 0.005711603246 0.103443093247
0.790 0.036051212701 0.051632132546 0.005731166137 0.103458312813
0.791 0.035889830971 0.051492635680 0.005750727559 0.103473530653
0.792 0.035728461377 0.051353154637 0.005770287510 0.103488746767
0.793 0.035567103926 0.051213689420 0.005789845989 0.103503961154
0.794 0.035405758624 0.051074240028 0.005809402995 0.103519173815
0.795 0.035244425478 0.050934806462 0.005828958528 0.103534384750
0.796 0.035083104496 0.050795388724 0.005848512586 0.103549593957
0.797 0.034921795684 0.050655986813 0.005868065170 0.103564801439
0.798 0.034760499049 0.050516600731 0.005887616277 0.103580007193
0.799 0.034599214599 0.050377230479 0.005907165907 0.103595211221
0.800 0.034437942340 0.050237876056 0.005926714060 0.103610413521
0.801 0.034276682280 0.050098537465 0.005946260734 0.103625614095
0.802 0.034115434425 0.049959214705 0.005965805928 0.103640812941
0.803 0.033954198782 0.049819907777 0.005985349643 0.103656010061
0.804 0.033792975359 0.049680616683 0.006004891876 0.103671205453
0.805 0.033631764162 0.049541341423 0.006024432627 0.103686399118
0.806 0.033470565199 0.049402081997 0.006043971895 0.103701591055
0.807 0.033309378475 0.049262838406 0.006063509680 0.103716781265
0.808 0.033148203999 0.049123610652 0.006083045980 0.103731969747
0.809 0.032987041777 0.048984398735 0.006102580795 0.103747156502
0.810 0.032825891816 0.048845202655 0.006122114123 0.103762341529
0.811 0.032664754122 0.048706022413 0.006141645965 0.103777524828
0.812 0.032503628704 0.048566858011 0.006161176319 0.103792706399
0.813 0.032342515568 0.048427709448 0.006180705184 0.103807886242
0.814 0.032181414720 0.048288576726 0.006200232559 0.103823064357
0.815 0.032020326168 0.048149459845 0.006219758444 0.103838240744
0.816 0.031859249918 0.048010358805 0.006239282838 0.103853415403
0.817 0.031698185978 0.047871273609 0.006258805740 0.103868588334
0.818 0.031537134354 0.047732204256 0.006278327149 0.103883759536
0.819 0.031376095053 0.047593150746 0.006297847064 0.103898929009
0.820 0.031215068083 0.047454113082 0.006317365485 0.103914096755
0.821 0.031054053449 0.047315091263 0.006336882410 0.103929262771
0.822 0.030893051159 0.047176085290 0.006356397839 0.103944427059
0.823 0.030732061220 0.047037095164 0.006375911771 0.103959589618
0.824 0.030571083638 0.046898120886 0.006395424205 0.103974750449
0.825 0.030410118421 0.046759162455 0.006414935141 0.103989909550
0.826 0.030249165575 0.046620219874 0.006434444577 0.104005066923
0.827 0.030088225107 0.046481293142 0.006453952512 0.104020222566
0.828 0.029927297024 0.046342382261 0.006473458947 0.104035376481
0.829 0.029766381332 0.046203487231 0.006492963879 0.104050528666
0.830 0.029605478039 0.046064608052 0.006512467308 0.104065679122
0.831 0.029444587151 0.045925744725 0.006531969234 0.104080827848
0.832 0.029283708676 0.045786897252 0.006551469655 0.104095974845
0.833 0.029122842619 0.045648065632 0.006570968571 0.104111120113
0.834 0.028961988988 0.045509249866 0.006590465981 0.104126263651
0.835 0.028801147790 0.045370449956 0.006609961884 0.104141405459
0.836 0.028640319031 0.045231665901 0.006629456279 0.104156545538
0.837 0.028479502718 0.045092897703 0.006648949166 0.104171683887
0.838 0.028318698857 0.044954145361 0.006668440543 0.104186820506
0.839 0.028157907457 0.044815408877 0.006687930409 0.104201955395
0.840 0.027997128522 0.044676688252 0.006707418765 0.104217088554
0.841 0.027836362061 0.044537983485 0.006726905609 0.104232219983
0.842 0.027675608080 0.044399294578 0.006746390940 0.104247349682
0.843 0.027514866585 0.044260621531 0.006765874757 0.104262477651
0.844 0.027354137583 0.044121964345 0.006785357061 0.104277603890
0.845 0.027193421082 0.043983323020 0.006804837849 0.104292728398
0.846 0.027032717087 0.043844697558 0.006824317121 0.104307851175
0.847 0.026872025606 0.043706087958 0.006843794876 0.104322972223
0.848 0.026711346645 0.043567494222 0.006863271114 0.104338091539
0.849 0.026550680211 0.043428916350 0.006882745833 0.104353209125
0.850 0.026390026310 0.043290354343 0.006902219033 0.104368324981
0.851 0.026229384950 0.043151808200 0.006921690713 0.104383439105
0.852 0.026068756137 0.043013277924 0.006941160872 0.104398551499
0.853 0.025908139877 0.042874763514 0.006960629510 0.104413662162
0.854 0.025747536178 0.042736264972 0.006980096625 0.104428771094
0.855 0.025586945046 0.042597782297 0.006999562217 0.104443878295
0.856 0.025426366487 0.042459315490 0.007019026284 0.104458983765
0.857 0.025265800509 0.042320864553 0.007038488827 0.104474087503
0.858 0.025105247117 0.042182429485 0.007057949844 0.104489189511
0.859 0.024944706320 0.042044010287 0.007077409335 0.104504289787
0.860 0.024784178122 0.041905606960 0.007096867298 0.104519388332
0.861 0.024623662531 0.041767219505 0.007116323734 0.104534485145
0.862 0.024463159554 0.041628847921 0.007135778640 0.104549580227
0.863 0.024302669197 0.041490492210 0.007155232016 0.104564673577
0.864 0.024142191467 0.041352152372 0.007174683863 0.104579765196
0.865 0.023981726370 0.041213828408 0.007194134177 0.104594855083
0.866 0.023821273913 0.041075520318 0.007213582960 0.104609943238
0.867 0.023660834103 0.040937228103 0.007233030210 0.104625029661
0.868 0.023500406945 0.040798951763 0.007252475926 0.104640114353
0.869 0.023339992448 0.040660691300 0.007271920107 0.104655197313
0.870 0.023179590616 0.040522446713 0.007291362754 0.104670278540
0.871 0.023019201458 0.040384218004 0.007310803864 0.104685358036
0.872 0.022858824979 0.040246005172 0.007330243437 0.104700435799
0.873 0.022698461186 0.040107808219 0.007349681472 0.104715511831
0.874 0.022538110086 0.039969627144 0.007369117969 0.104730586130
0.875 0.022377771684 0.039831461949 0.007388552927 0.104745658696
0.876 0.022217445989 0.039693312634 0.007407986345 0.104760729531
0.877 0.022057133005 0.039555179200 0.007427418222 0.104775798633
0.878 0.021896832740 0.039417061647 0.007446848557 0.104790866002
0.879 0.021736545201 0.039278959975 0.007466277349 0.104805931639
0.880 0.021576270393 0.039140874186 0.007485704599 0.104820995543
0.881 0.021416008324 0.039002804279 0.007505130304 0.104836057715
0.882 0.021255758999 0.038864750256 0.007524554465 0.104851118154
0.883 0.021095522425 0.038726712117 0.007543977080 0.104866176860
0.884 0.020935298610 0.038588689862 0.007563398148 0.104881233833
0.885 0.020775087558 0.038450683492 0.007582817670 0.104896289074
0.886 0.020614889277 0.038312693008 0.007602235643 0.104911342581
0.887 0.020454703774 0.038174718409 0.007621652068 0.104926394355
0.888 0.020294531054 0.038036759697 0.007641066943 0.104941444397
0.889 0.020134371124 0.037898816873 0.007660480268 0.104956492705
0.890 0.019974223991 0.037760889935 0.007679892041 0.104971539280
0.891 0.019814089661 0.037622978886 0.007699302263 0.104986584122
0.892 0.019653968141 0.037485083726 0.007718710932 0.105001627230
0.893 0.019493859436 0.037347204454 0.007738118048 0.105016668605
0.894 0.019333763554 0.037209341073 0.007757523610 0.105031708247
0.895 0.019173680501 0.037071493581 0.007776927616 0.105046746155
0.896 0.019013610283 0.036933661981 0.007796330067 0.105061782329
0.897 0.018853552906 0.036795846271 0.007815730961 0.105076816770
0.898 0.018693508378 0.036658046453 0.007835130298 0.105091849478
0.899 0.018533476704 0.036520262527 0.007854528076 0.105106880452
0.900 0.018373457891 0.036382494494 0.007873924296 0.105121909692
0.901 0.018213451945 0.036244742355 0.007893318956 0.105136937198
0.902 0.018053458873 0.036107006109 0.007912712056 0.105151962970
0.903 0.017893478681 0.035969285757 0.007932103594 0.105166987008
0.904 0.017733511375 0.035831581299 0.007951493571 0.105182009313
0.905 0.017573556962 0.035693892737 0.007970881984 0.105197029883
0.906 0.017413615448 0.035556220071 0.007990268835 0.105212048720
0.907 0.017253686840 0.035418563300 0.008009654120 0.105227065822
0.908 0.017093771144 0.035280922426 0.008029037841 0.105242081190
0.909 0.016933868365 0.035143297450 0.008048419996 0.105257094824
0.910 0.016773978512 0.035005688371 0.008067800584 0.105272106723
0.911 0.016614101589 0.034868095189 0.008087179605 0.105287116888
0.912 0.016454237603 0.034730517907 0.008106557058 0.105302125319
0.913 0.016294386561 0.034592956523 0.008125932942 0.105317132016
0.914 0.016134548468 0.034455411039 0.008145307256 0.105332136978
0.915 0.015974723332 0.034317881454 0.008164680000 0.105347140205
0.916 0.015814911158 0.034180367770 0.008184051173 0.105362141698
0.917 0.015655111953 0.034042869987 0.008203420773 0.105377141456
0.918 0.015495325723 0.033905388105 0.008222788801 0.105392139480
0.919 0.015335552474 0.033767922124 0.008242155256 0.105407135768
0.920 0.015175792213 0.033630472046 0.008261520136 0.105422130322
0.921 0.015016044946 0.033493037870 0.008280883441 0.105437123141
0.922 0.014856310678 0.033355619597 0.008300245170 0.105452114226
0.923 0.014696589418 0.033218217228 0.008319605323 0.105467103575
0.924 0.014536881169 0.033080830763 0.008338963899 0.105482091189
0.925 0.014377185940 0.032943460202 0.008358320896 0.105497077069
0.926 0.014217503736 0.032806105546 0.008377676315 0.105512061213
0.927 0.014057834563 0.032668766795 0.008397030154 0.105527043622
0.928 0.013898178428 0.032531443950 0.008416382413 0.105542024296
0.929 0.013738535336 0.032394137010 0.008435733091 0.105557003235
0.930 0.013578905295 0.032256845978 0.008455082186 0.105571980439
0.931 0.013419288310 0.032119570852 0.008474429700 0.105586955907
0.932 0.013259684387 0.031982311633 0.008493775630 0.105601929640
0.933 0.013100093533 0.031845068322 0.008513119976 0.105616901638
0.934 0.012940515754 0.031707840920 0.008532462737 0.105631871900
0.935 0.012780951056 0.031570629426 0.008551803912 0.105646840426
0.936 0.012621399445 0.031433433841 0.008571143502 0.105661807217
0.937 0.012461860928 0.031296254165 0.008590481504 0.105676772273
0.938 0.012302335510 0.031159090399 0.008609817918 0.105691735593
0.939 0.012142823198 0.031021942543 0.008629152744 0.105706697177
0.940 0.011983323997 0.030884810598 0.008648485980 0.105721657026
0.941 0.011823837915 0.030747694564 0.008667817626 0.105736615138
0.942 0.011664364957 0.030610594441 0.008687147682 0.105751571515
0.943 0.011504905129 0.030473510230 0.008706476146 0.105766526157
0.944 0.011345458438 0.030336441932 0.008725803018 0.105781479062
0.945 0.011186024890 0.030199389545 0.008745128296 0.105796430231
0.946 0.011026604490 0.030062353072 0.008764451981 0.105811379665
0.947 0.010867197245 0.029925332512 0.008783774071 0.105826327362
0.948 0.010707803161 0.029788327866 0.008803094566 0.105841273324
0.949 0.010548422244 0.029651339134 0.008822413465 0.105856217549
0.950 0.010389054500 0.029514366316 0.008841730768 0.105871160038
0.951 0.010229699935 0.029377409413 0.008861046473 0.105886100791
0.952 0.010070358556 0.029240468425 0.008880360579 0.105901039808
0.953 0.009911030368 0.029103543353 0.008899673087 0.105915977089
0.954 0.009751715377 0.028966634197 0.008918983995 0.105930912633
0.955 0.009592413591 0.028829740957 0.008938293302 0.105945846441
0.956 0.009433125013 0.028692863634 0.008957601008 0.105960778513
0.957 0.009273849652 0.028556002228 0.008976907113 0.105975708848
0.958 0.009114587512 0.028419156739 0.008996211615 0.105990637447
0.959 0.008955338600 0.028282327167 0.009015514513 0.106005564309
0.960 0.008796102922 0.028145513514 0.009034815807 0.106020489435
0.961 0.008636880483 0.028008715780 0.009054115497 0.106035412824
0.962 0.008477671291 0.027871933964 0.009073413581 0.106050334477
0.963 0.008318475350 0.027735168067 0.009092710059 0.106065254393
0.964 0.008159292667 0.027598418090 0.009112004929 0.106080172572
0.965 0.008000123249 0.027461684032 0.009131298192 0.106095089015
0.966 0.007840967100 0.027324965895 0.009150589847 0.106110003721
0.967 0.007681824227 0.027188263678 0.009169879892 0.106124916690
0.968 0.007522694636 0.027051577382 0.009189168327 0.106139827922
0.969 0.007363578332 0.026914907006 0.009208455152 0.106154737417
0.970 0.007204475323 0.026778252553 0.009227740365 0.106169645176
0.971 0.007045385613 0.026641614021 0.009247023966 0.106184551198
0.972 0.006886309210 0.026504991411 0.009266305954 0.106199455482
0.973 0.006727246118 0.026368384724 0.009285586329 0.106214358030
0.974 0.006568196344 0.026231793959 0.009304865090 0.106229258841
0.975 0.006409159893 0.026095219118 0.009324142235 0.106244157914
0.976 0.006250136772 0.025958660200 0.009343417765 0.106259055251
0.977 0.006091126987 0.025822117205 0.009362691678 0.106273950850
0.978 0.005932130543 0.025685590135 0.009381963975 0.106288844713
0.979 0.005773147446 0.025549078988 0.009401234653 0.106303736838
0.980 0.005614177703 0.025412583767 0.009420503713 0.106318627225
0.981 0.005455221319 0.025276104470 0.009439771153 0.106333515876
0.982 0.005296278300 0.025139641098 0.009459036974 0.106348402789
0.983 0.005137348653 0.025003193652 0.009478301173 0.106363287965
0.984 0.004978432382 0.024866762132 0.009497563752 0.106378171404
0.985 0.004819529494 0.024730346538 0.009516824708 0.106393053105
0.986 0.004660639994 0.024593946870 0.009536084041 0.106407933069
0.987 0.004501763890 0.024457563128 0.009555341751 0.106422811295
0.988 0.004342901185 0.024321195314 0.009574597836 0.106437687784
0.989 0.004184051888 0.024184843427 0.009593852296 0.106452562535
0.990 0.004025216002 0.024048507467 0.009613105131 0.106467435549
0.991 0.003866393534 0.023912187435 0.009632356339 0.106482306825
0.992 0.003707584490 0.023775883332 0.009651605920 0.106497176364
0.993 0.003548788876 0.023639595156 0.009670853874 0.106512044165
0.994 0.003390006697 0.023503322909 0.009690100198 0.106526910228
0.995 0.003231237960 0.023367066591 0.009709344894 0.106541774554
0.996 0.003072482670 0.023230826202 0.009728587959 0.106556637142
0.997 0.002913740833 0.023094601742 0.009747829394 0.106571497992
0.998 0.002755012455 0.022958393212 0.009767069197 0.106586357104
0.999 0.002596297542 0.022822200612 0.009786307369 0.106601214479
1.000 0.002437596099 0.022686023942 0.009805543907 0.106616070115

